Differentially Private Learning Needs Hidden State (Or Much Faster Convergence)

Prior work on differential privacy analysis of randomized SGD algorithms relies on composition theorems, where the implicit (unrealistic) assumption is that the internal state of the iterative algorithm is revealed to the adversary. As a result, the R\'enyi DP bounds derived by such composition-based analyses linearly grow with the number of training epochs. When the internal state of the algorithm is hidden, we prove a converging privacy bound for noisy stochastic gradient descent (on strongly convex smooth loss functions). We show how to take advantage of privacy amplification by sub-sampling and randomized post-processing, and prove the dynamics of privacy bound for "shuffle and partition" and "sample without replacement" stochastic mini-batch gradient descent schemes. We prove that, in these settings, our privacy bound converges exponentially fast and is substantially smaller than the composition bounds, notably after a few number of training epochs. Thus, unless the DP algorithm converges fast, our privacy analysis shows that hidden state analysis can significantly amplify differential privacy.

==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_feature_clip-tag-Accuracy_test.csv <==
Wall time,Step,Value
1645030177.8069944,0,42.380001068115234
1645030178.6779637,1,46.63999938964844
1645030179.7178109,2,50.11000061035156
1645030180.7237413,3,53.130001068115234
1645030181.8328636,4,55.040000915527344
1645030182.8959684,5,57.4900016784668
1645030183.750772,6,58.58000183105469
1645030184.8667724,7,59.27000045776367
1645030185.8240142,8,59.7400016784668
1645030186.8637674,9,60.689998626708984
1645030187.7169342,10,60.97999954223633
1645030188.590633,11,61.33000183105469
1645030189.4508622,12,61.79999923706055
1645030190.39198,13,61.689998626708984
1645030191.315293,14,62.0
1645030192.264631,15,61.959999084472656
1645030193.3423662,16,62.220001220703125
1645030194.3928761,17,62.439998626708984
1645030195.4346428,18,62.66999816894531
1645030196.359512,19,62.54999923706055
1645030197.2144172,20,62.68000030517578
1645030198.2252119,21,62.869998931884766
1645030199.177305,22,62.93000030517578
1645030200.1682448,23,63.209999084472656
1645030201.2691543,24,63.09000015258789
1645030202.3207316,25,63.369998931884766
1645030203.4619963,26,63.540000915527344
1645030204.4960244,27,63.52000045776367
1645030205.4524095,28,63.900001525878906
1645030206.4646974,29,63.810001373291016
1645030207.3180673,30,63.720001220703125
1645030208.4274776,31,63.66999816894531
1645030209.5802603,32,63.779998779296875
1645030210.482677,33,63.72999954223633
1645030211.4370697,34,63.54999923706055
1645030212.4579024,35,63.599998474121094
1645030213.4530995,36,63.630001068115234
1645030214.3717194,37,63.810001373291016
1645030215.4074447,38,63.790000915527344
1645030216.339237,39,63.779998779296875
1645030217.3335388,40,63.869998931884766
1645030218.243944,41,63.90999984741211
1645030219.185569,42,63.869998931884766
1645030220.1240077,43,63.810001373291016
1645030220.979106,44,63.91999816894531
1645030221.9845653,45,64.0999984741211
1645030222.8400843,46,64.23999786376953
1645030223.7219536,47,64.19999694824219
1645030224.637847,48,64.0999984741211
1645030225.7120326,49,64.30000305175781
1645030226.767922,50,64.26000213623047
1645030227.8524723,51,64.36000061035156
1645030228.8462884,52,64.38999938964844
1645030229.7031662,53,64.51000213623047
1645030230.93291,54,64.58000183105469
1645030231.9773588,55,64.41999816894531
1645030232.8490334,56,64.44999694824219
1645030233.7042184,57,64.51000213623047
1645030234.7984524,58,64.62000274658203
1645030235.7535315,59,64.69000244140625
1645030236.8964534,60,64.55000305175781
1645030237.8569102,61,64.70999908447266
1645030238.8783288,62,64.91999816894531
1645030239.934673,63,64.83000183105469
1645030240.9230297,64,64.87999725341797
1645030241.7871356,65,64.94000244140625
1645030242.7124755,66,64.83000183105469
1645030243.7275758,67,64.86000061035156
1645030244.6960752,68,64.62000274658203
1645030245.7690024,69,64.83000183105469
1645030246.6341019,70,64.62999725341797
1645030247.506766,71,64.80999755859375
1645030248.7184591,72,64.79000091552734
1645030249.6460037,73,64.83000183105469
1645030250.7708454,74,64.62999725341797
1645030251.7671487,75,64.91999816894531
1645030252.8071845,76,64.86000061035156
1645030253.697503,77,64.83000183105469
1645030254.6429465,78,64.98999786376953
1645030255.5859082,79,64.97000122070312
1645030256.6949823,80,64.93000030517578
1645030257.8755248,81,64.95999908447266
1645030258.8814273,82,65.0199966430664
1645030259.8830178,83,64.9000015258789
1645030260.8728843,84,64.93000030517578
1645030261.7691143,85,64.9800033569336
1645030262.7619765,86,65.05000305175781
1645030263.6479895,87,65.04000091552734
1645030264.6181571,88,65.16999816894531
1645030265.5999858,89,65.19000244140625
1645030266.655398,90,65.27999877929688
1645030267.646762,91,65.2699966430664
1645030268.505142,92,65.19999694824219
1645030269.3746588,93,65.05000305175781
1645030270.269153,94,65.08999633789062
1645030271.4593198,95,65.33999633789062
1645030272.408376,96,65.12000274658203
1645030273.2674434,97,64.76000213623047
1645030274.2290115,98,64.94000244140625
1645030275.226661,99,64.83000183105469
1645030276.132754,100,64.98999786376953
1645030276.9968402,101,64.76000213623047
1645030278.0072699,102,64.81999969482422
1645030278.868846,103,64.79000091552734
1645030279.8549361,104,64.72000122070312
1645030280.831151,105,64.9000015258789
1645030281.6865714,106,64.8499984741211
1645030282.7234867,107,64.61000061035156
1645030283.7134852,108,64.75
1645030284.6458406,109,64.56999969482422
1645030285.647475,110,64.58000183105469
1645030286.6525054,111,64.81999969482422
1645030287.5705855,112,64.76000213623047
1645030288.645699,113,64.9000015258789
1645030289.6629262,114,64.88999938964844
1645030290.6503537,115,65.02999877929688
1645030291.6398568,116,65.08000183105469
1645030292.6140344,117,65.13999938964844
1645030293.6538768,118,65.16000366210938
1645030294.505849,119,65.22000122070312


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_feature_clip-tag-Accuracy_train.csv <==
Wall time,Step,Value
1645030177.8069751,0,32.59684371948242
1645030178.6779451,1,44.61466598510742
1645030179.7177925,2,48.61043167114258
1645030180.7237222,3,51.94295120239258
1645030181.8328452,4,54.364013671875
1645030182.8959498,5,56.51652145385742
1645030183.7507544,6,57.952880859375
1645030184.8667538,7,59.06168746948242
1645030185.823995,8,59.86735153198242
1645030186.863744,9,60.67911911010742
1645030187.716916,10,61.15925979614258
1645030188.5906138,11,61.41154098510742
1645030189.450843,12,61.66178512573242
1645030190.3919644,13,62.005615234375
1645030191.3152747,14,62.31282424926758
1645030192.264613,15,62.39013671875
1645030193.3423471,16,62.69124221801758
1645030194.3928597,17,62.92317581176758
1645030195.4346073,18,63.153076171875
1645030196.3594937,19,63.40739059448242
1645030197.2143977,20,63.50911331176758
1645030198.2251933,21,63.80615234375
1645030199.1772861,22,64.00350189208984
1645030200.1682105,23,64.05435943603516
1645030201.2691364,24,64.15811920166016
1645030202.3206959,25,64.29443359375
1645030203.4619775,26,64.520263671875
1645030204.4959893,27,64.55078125
1645030205.4523904,28,64.66268157958984
1645030206.464678,29,64.76033782958984
1645030207.3180485,30,64.88240814208984
1645030208.4274433,31,64.98006439208984
1645030209.580242,32,64.959716796875
1645030210.4826586,33,64.94344329833984
1645030211.4370503,34,65.093994140625
1645030212.4578867,35,65.14892578125
1645030213.4530807,36,65.106201171875
1645030214.3717012,37,65.29134368896484
1645030215.4074285,38,65.27913665771484
1645030216.3392181,39,65.42562103271484
1645030217.3335202,40,65.44189453125
1645030218.243925,41,65.58431243896484
1645030219.18555,42,65.66365814208984
1645030220.1239893,43,65.68603515625
1645030220.9790897,44,65.88338470458984
1645030221.984547,45,65.86100006103516
1645030222.8400497,46,65.95865631103516
1645030223.7219346,47,65.985107421875
1645030224.637828,48,65.97696685791016
1645030225.7120135,49,66.046142578125
1645030226.7678869,50,66.06241607666016
1645030227.8524537,51,66.2353515625
1645030228.8462481,52,66.265869140625
1645030229.7031474,53,66.278076171875
1645030230.932876,54,66.29638671875
1645030231.97734,55,66.24755859375
1645030232.848999,56,66.26383209228516
1645030233.7041993,57,66.3818359375
1645030234.7984335,58,66.34928131103516
1645030235.753513,59,66.38997650146484
1645030236.8964264,60,66.39200592041016
1645030237.8568914,61,66.46932220458984
1645030238.8782704,62,66.50594329833984
1645030239.934654,63,66.650390625
1645030240.9229994,64,66.66056060791016
1645030241.787108,65,66.72566986083984
1645030242.712449,66,66.75821685791016
1645030243.7275414,67,66.67887115478516
1645030244.6960564,68,66.78873443603516
1645030245.768968,69,66.80094146728516
1645030246.6340828,70,66.85587310791016
1645030247.5067465,71,66.84366607666016
1645030248.7184315,72,66.741943359375
1645030249.6459846,73,66.888427734375
1645030250.7708216,74,66.81925201416016
1645030251.76713,75,67.02474212646484
1645030252.8071647,76,66.90267181396484
1645030253.6974838,77,67.02474212646484
1645030254.6429121,78,67.07763671875
1645030255.5858893,79,67.05728912353516
1645030256.6949644,80,67.15087890625
1645030257.8755057,81,67.17325592041016
1645030258.8813918,82,67.22412109375
1645030259.8829832,83,67.205810546875
1645030260.8728654,84,67.2119140625
1645030261.7690976,85,67.22615814208984
1645030262.7619586,86,67.303466796875
1645030263.6479702,87,67.32584381103516
1645030264.6181383,88,67.39908599853516
1645030265.5999675,89,67.38687896728516
1645030266.6553793,90,67.32584381103516
1645030267.646743,91,67.39095306396484
1645030268.5051231,92,67.36246490478516
1645030269.3746405,93,67.49267578125
1645030270.2691343,94,67.47232818603516
1645030271.4593008,95,67.49063873291016
1645030272.4083576,96,67.510986328125
1645030273.2674081,97,67.58016204833984
1645030274.228977,98,67.60050201416016
1645030275.226642,99,67.578125
1645030276.1327198,100,67.65340423583984
1645030276.9968207,101,67.83447265625
1645030278.0072472,102,67.77750396728516
1645030278.8688269,103,67.80191802978516
1645030279.854918,104,67.73477935791016
1645030280.8311327,105,67.822265625
1645030281.6865528,106,67.7490234375
1645030282.7234685,107,67.71646881103516
1645030283.7134666,108,67.74698638916016
1645030284.645806,109,67.82022857666016
1645030285.6474564,110,67.88330078125
1645030286.6524715,111,67.95654296875
1645030287.5705671,112,67.95247650146484
1645030288.6456807,113,67.87109375
1645030289.6629078,114,67.91585540771484
1645030290.6503356,115,67.90364837646484
1645030291.6398387,116,67.98502349853516
1645030292.6140163,117,67.96060943603516
1645030293.6538424,118,67.89347076416016
1645030294.5058303,119,67.96468353271484


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_feature_clip_reg-tag-Accuracy_test.csv <==
Wall time,Step,Value
1645030306.7469285,0,42.970001220703125
1645030308.0003712,1,46.630001068115234
1645030309.2541156,2,49.880001068115234
1645030310.6330004,3,52.790000915527344
1645030311.7655332,4,54.75
1645030312.985891,5,56.65999984741211
1645030314.1453316,6,57.709999084472656
1645030315.3497446,7,58.470001220703125
1645030316.6250868,8,59.20000076293945
1645030317.9898462,9,59.70000076293945
1645030319.2753332,10,60.0
1645030320.504063,11,60.25
1645030321.5416243,12,60.72999954223633
1645030322.6813128,13,61.099998474121094
1645030323.6785564,14,60.86000061035156
1645030324.701418,15,61.27000045776367
1645030325.819949,16,61.369998931884766
1645030327.0645692,17,61.45000076293945
1645030328.3370683,18,61.47999954223633
1645030329.5906234,19,61.880001068115234
1645030330.6857827,20,61.880001068115234
1645030332.0817022,21,62.08000183105469
1645030333.2183483,22,62.029998779296875
1645030334.4522204,23,62.22999954223633
1645030335.3853414,24,62.380001068115234
1645030336.5815203,25,62.459999084472656
1645030337.8264978,26,62.709999084472656
1645030338.9776917,27,62.70000076293945
1645030340.1537,28,62.93000030517578
1645030341.5271096,29,62.9900016784668
1645030342.846667,30,63.15999984741211
1645030344.1264904,31,63.18000030517578
1645030345.350787,32,63.13999938964844
1645030346.5963001,33,63.290000915527344
1645030347.7588205,34,63.38999938964844
1645030348.849894,35,63.68000030517578
1645030349.9563258,36,63.84000015258789
1645030351.1126955,37,64.02999877929688
1645030352.2694695,38,63.95000076293945
1645030353.5770788,39,63.93000030517578
1645030354.8543587,40,63.849998474121094
1645030355.9611564,41,63.9900016784668
1645030357.139329,42,63.869998931884766
1645030358.1786044,43,63.79999923706055
1645030359.2592711,44,64.05999755859375
1645030360.241994,45,64.12000274658203
1645030361.518556,46,64.13999938964844
1645030362.596552,47,63.84000015258789
1645030364.0984578,48,64.12999725341797
1645030365.262572,49,64.2300033569336
1645030366.495762,50,64.47000122070312
1645030367.5221248,51,64.80999755859375
1645030368.5839975,52,64.63999938964844
1645030369.783487,53,64.80999755859375
1645030370.7884398,54,64.41000366210938
1645030371.8515763,55,64.6500015258789
1645030373.0631897,56,64.22000122070312
1645030374.1616127,57,64.26000213623047
1645030375.1249986,58,64.2699966430664
1645030376.2980468,59,64.51000213623047
1645030377.5461159,60,64.70999908447266
1645030378.5856931,61,64.61000061035156
1645030379.8325438,62,64.66999816894531
1645030380.9156132,63,64.80000305175781
1645030382.0499737,64,64.43000030517578
1645030383.0860128,65,64.20999908447266
1645030384.1838777,66,64.29000091552734
1645030385.3710952,67,64.43000030517578
1645030386.748908,68,64.61000061035156
1645030387.985108,69,64.48999786376953
1645030389.0639951,70,64.5
1645030390.1914291,71,64.41999816894531
1645030391.340933,72,64.47000122070312
1645030392.4771457,73,64.45999908447266
1645030393.6832287,74,64.52999877929688
1645030395.1511774,75,64.62999725341797
1645030396.3051913,76,64.31999969482422
1645030397.4436567,77,64.45999908447266
1645030398.666939,78,64.58999633789062
1645030400.0301309,79,64.45999908447266
1645030401.1851115,80,64.55000305175781
1645030402.310837,81,64.44000244140625
1645030403.5078254,82,64.5199966430664
1645030404.457736,83,64.22000122070312
1645030405.5064638,84,64.23999786376953
1645030406.5104048,85,64.29000091552734
1645030407.8292894,86,64.08000183105469
1645030408.9679942,87,64.27999877929688
1645030409.9017282,88,64.2699966430664
1645030410.953962,89,64.29000091552734
1645030412.1870158,90,64.2699966430664
1645030413.1238127,91,64.36000061035156
1645030414.1160498,92,64.55999755859375
1645030415.4723237,93,64.68000030517578
1645030416.6734529,94,64.77999877929688
1645030417.777122,95,64.91999816894531
1645030418.6884096,96,64.80000305175781
1645030419.930802,97,65.05000305175781
1645030421.3120565,98,64.88999938964844
1645030422.4249413,99,64.91999816894531
1645030423.6012108,100,65.05000305175781
1645030424.8869643,101,65.20999908447266
1645030426.245558,102,64.79000091552734
1645030427.4577837,103,65.16000366210938
1645030428.6843016,104,64.80000305175781
1645030429.6164515,105,64.61000061035156
1645030430.594644,106,64.61000061035156
1645030431.857689,107,64.72000122070312
1645030432.9989488,108,64.58000183105469
1645030434.1380024,109,64.6500015258789
1645030435.2886739,110,64.7699966430664
1645030436.6116884,111,64.77999877929688
1645030437.770118,112,64.7300033569336
1645030438.874849,113,64.87999725341797
1645030439.806897,114,64.91000366210938
1645030440.7383506,115,64.70999908447266
1645030441.8483605,116,64.72000122070312
1645030443.0377955,117,64.55999755859375
1645030444.2487252,118,64.69999694824219
1645030445.2848287,119,64.91999816894531


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_feature_clip_reg-tag-Accuracy_train.csv <==
Wall time,Step,Value
1645030306.7469127,0,32.15739059448242
1645030308.0003493,1,44.81404495239258
1645030309.254098,2,48.59619140625
1645030310.6329846,3,51.98567581176758
1645030311.7655149,4,54.41691207885742
1645030312.9858735,5,56.414794921875
1645030314.1453135,6,57.94881057739258
1645030315.3497267,7,58.868408203125
1645030316.6250684,8,59.71883010864258
1645030317.9898279,9,60.25390625
1645030319.2753153,10,60.82356643676758
1645030320.5040472,11,61.20198440551758
1645030321.541606,12,61.61906051635742
1645030322.6812782,13,62.01171875
1645030323.6785378,14,62.261962890625
1645030324.7014024,15,62.78483200073242
1645030325.8199327,16,62.847900390625
1645030327.0645514,17,63.19580078125
1645030328.3370523,18,63.2568359375
1645030329.590605,19,63.55183792114258
1645030330.6857674,20,63.720703125
1645030332.0816793,21,63.897705078125
1645030333.2183304,22,63.95670700073242
1645030334.4522023,23,64.0625
1645030335.3853261,24,64.11946868896484
1645030336.5815012,25,64.33512115478516
1645030337.826479,26,64.36360931396484
1645030338.9776728,27,64.64437103271484
1645030340.1536796,28,64.71150970458984
1645030341.5270905,29,64.76236724853516
1645030342.846648,30,64.64640045166016
1645030344.1264727,31,64.794921875
1645030345.350768,32,64.90682220458984
1645030346.5962846,33,65.08382415771484
1645030347.7588027,34,65.14688873291016
1645030348.8498757,35,65.37882232666016
1645030349.9563076,36,65.52938079833984
1645030351.1126795,37,65.54769134521484
1645030352.2694516,38,65.66365814208984
1645030353.5770628,39,65.71858978271484
1645030354.8543406,40,65.85286712646484
1645030355.9611382,41,65.84676361083984
1645030357.139311,42,65.85897064208984
1645030358.178586,43,65.94034576416016
1645030359.2592528,44,66.04817962646484
1645030360.241976,45,66.00341796875
1645030361.5185404,46,66.00748443603516
1645030362.596534,47,66.18856048583984
1645030364.098442,48,66.34928131103516
1645030365.262556,49,66.357421875
1645030366.495745,50,66.41641998291016
1645030367.522107,51,66.485595703125
1645030368.583982,52,66.375732421875
1645030369.7834578,53,66.52425384521484
1645030370.788424,54,66.47135162353516
1645030371.8515582,55,66.412353515625
1645030373.0631742,56,66.36148834228516
1645030374.161595,57,66.48355865478516
1645030375.1249828,58,66.51407623291016
1645030376.2980313,59,66.6748046875
1645030377.5460885,60,66.60562896728516
1645030378.585667,61,66.66259765625
1645030379.832501,62,66.84366607666016
1645030380.9155796,63,66.71956634521484
1645030382.0499468,64,66.680908203125
1645030383.0859976,65,66.729736328125
1645030384.18386,66,66.71956634521484
1645030385.3710763,67,66.668701171875
1645030386.74889,68,66.796875
1645030387.9850898,69,66.69921875
1645030389.0639799,70,66.69107818603516
1645030390.1914113,71,66.85791015625
1645030391.3409176,72,66.86808013916016
1645030392.4771278,73,66.92301177978516
1645030393.6832128,74,66.95760345458984
1645030395.1511612,75,66.97183990478516
1645030396.3051727,76,66.91487884521484
1645030397.4436414,77,67.00032806396484
1645030398.6669207,78,67.10408782958984
1645030400.0301156,79,67.05525970458984
1645030401.185088,80,67.15901947021484
1645030402.310809,81,67.08780670166016
1645030403.5078073,82,67.14884185791016
1645030404.4577181,83,67.12442779541016
1645030405.5064366,84,67.28311920166016
1645030406.510386,85,67.26480865478516
1645030407.8292649,86,67.22005462646484
1645030408.9679751,87,67.14681243896484
1645030409.901711,88,67.32177734375
1645030410.9539433,89,67.39095306396484
1645030412.1869974,90,67.30142974853516
1645030413.1237972,91,67.43978118896484
1645030414.1160314,92,67.44384765625
1645030415.4723053,93,67.39095306396484
1645030416.6734338,94,67.41129302978516
1645030417.7771037,95,67.42960357666016
1645030418.688394,96,67.40518951416016
1645030419.9307842,97,67.29940032958984
1645030421.312038,98,67.486572265625
1645030422.4249222,99,67.48046875
1645030423.6011791,100,67.44181060791016
1645030424.8869357,101,67.49063873291016
1645030426.2455404,102,67.54557037353516
1645030427.4577653,103,67.596435546875
1645030428.6842837,104,67.65340423583984
1645030429.6164334,105,67.69815826416016
1645030430.594626,106,67.65340423583984
1645030431.8576732,107,67.67578125
1645030432.9989305,108,67.61881256103516
1645030434.1379845,109,67.64730072021484
1645030435.288647,110,67.71036529541016
1645030436.6116655,111,67.61678314208984
1645030437.7701006,112,67.77547454833984
1645030438.874831,113,67.73274993896484
1645030439.8068793,114,67.70426177978516
1645030440.7383316,115,67.69002532958984
1645030441.848329,116,67.71646881103516
1645030443.037777,117,67.828369140625
1645030444.2487068,118,67.81412506103516
1645030445.2848105,119,67.79581451416016


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_grad_clip-tag-Accuracy_test.csv <==
Wall time,Step,Value
1645029863.4370646,0,44.220001220703125
1645029864.3868122,1,49.939998626708984
1645029865.5063753,2,53.52000045776367
1645029866.4945893,3,55.4900016784668
1645029867.7226448,4,57.290000915527344
1645029868.7628474,5,58.75
1645029869.6742492,6,59.459999084472656
1645029870.5152907,7,60.540000915527344
1645029871.6447244,8,61.18000030517578
1645029872.7156901,9,61.59000015258789
1645029873.8256547,10,62.099998474121094
1645029874.9069176,11,62.68000030517578
1645029875.9495857,12,63.09000015258789
1645029876.9723172,13,63.310001373291016
1645029877.8068745,14,63.439998626708984
1645029878.772952,15,63.540000915527344
1645029879.7979832,16,63.720001220703125
1645029880.8600874,17,63.88999938964844
1645029881.722267,18,63.970001220703125
1645029882.6580153,19,64.29000091552734
1645029883.613335,20,64.44999694824219
1645029884.5819101,21,64.41000366210938
1645029885.8305998,22,64.62000274658203
1645029886.894631,23,64.93000030517578
1645029887.791939,24,64.93000030517578
1645029888.8731873,25,65.26000213623047
1645029889.7933323,26,65.23999786376953
1645029890.6253586,27,65.20999908447266
1645029891.5654085,28,65.45999908447266
1645029892.7487087,29,65.38999938964844
1645029893.6590443,30,65.58000183105469
1645029894.616384,31,65.41999816894531
1645029895.4606261,32,65.5999984741211
1645029896.2916677,33,65.58000183105469
1645029897.1464107,34,65.6500015258789
1645029898.227623,35,65.83999633789062
1645029899.2392168,36,65.94999694824219
1645029900.355834,37,65.9800033569336
1645029901.4456465,38,65.97000122070312
1645029902.3737247,39,66.1500015258789
1645029903.5135944,40,66.37999725341797
1645029904.5865798,41,66.41999816894531
1645029905.5839725,42,66.38999938964844
1645029906.4271417,43,66.5
1645029907.296843,44,66.25
1645029908.3005779,45,66.30999755859375
1645029909.1648486,46,66.55999755859375
1645029909.9973767,47,66.6500015258789
1645029911.1071188,48,66.66999816894531
1645029912.089981,49,66.68000030517578
1645029913.0150397,50,66.54000091552734
1645029914.1433306,51,66.66000366210938
1645029914.9907606,52,66.70999908447266
1645029916.02737,53,66.7300033569336
1645029917.1428115,54,66.66000366210938
1645029918.0953982,55,66.8499984741211
1645029919.2932527,56,67.0199966430664
1645029920.293016,57,67.0
1645029921.4300816,58,67.0999984741211
1645029922.2996721,59,67.0
1645029923.1500103,60,67.19999694824219
1645029924.2132723,61,67.12000274658203
1645029925.3680413,62,67.18000030517578
1645029926.4610775,63,67.18000030517578
1645029927.598405,64,67.02999877929688
1645029928.6811473,65,67.0999984741211
1645029929.7441041,66,67.0199966430664
1645029930.9283085,67,67.11000061035156
1645029931.8262014,68,67.06999969482422
1645029932.884719,69,67.16000366210938
1645029933.9554482,70,67.01000213623047
1645029934.8620236,71,66.97000122070312
1645029935.9908738,72,66.94000244140625
1645029936.9246917,73,67.04000091552734
1645029937.8187113,74,66.91999816894531
1645029938.6459515,75,67.02999877929688
1645029939.7474384,76,67.08000183105469
1645029940.785922,77,67.1500015258789
1645029941.8551311,78,67.22000122070312
1645029942.8796623,79,67.12000274658203
1645029943.816277,80,67.33000183105469
1645029944.7322686,81,67.52999877929688
1645029945.5629807,82,67.43000030517578
1645029946.4889383,83,67.41999816894531
1645029947.4747784,84,67.33000183105469
1645029948.4004798,85,67.47000122070312
1645029949.39174,86,67.5999984741211
1645029950.4255936,87,67.41999816894531
1645029951.5889688,88,67.41000366210938
1645029952.644244,89,67.33999633789062
1645029953.6479576,90,67.2300033569336
1645029954.4786456,91,67.2699966430664
1645029955.3106027,92,67.43000030517578
1645029956.3110018,93,67.44000244140625
1645029957.218984,94,67.61000061035156
1645029958.1497483,95,67.55999755859375
1645029958.9920921,96,67.5999984741211
1645029960.0363321,97,67.47000122070312
1645029961.0100317,98,67.62000274658203
1645029962.211136,99,67.54000091552734
1645029963.367849,100,67.6500015258789
1645029964.2179964,101,67.4800033569336
1645029965.2803175,102,67.56999969482422
1645029966.3966,103,67.56999969482422
1645029967.600243,104,67.76000213623047
1645029968.5087147,105,67.75
1645029969.7000558,106,67.73999786376953
1645029970.7252262,107,67.56999969482422
1645029971.7331903,108,67.52999877929688
1645029972.833621,109,67.68000030517578
1645029973.9424682,110,67.87000274658203
1645029975.0023687,111,67.73999786376953
1645029976.0788698,112,67.5199966430664
1645029977.2299333,113,67.52999877929688
1645029978.2411792,114,67.44999694824219
1645029979.3094137,115,67.41999816894531
1645029980.3976517,116,67.56999969482422
1645029981.353699,117,67.69000244140625
1645029982.4053986,118,67.55000305175781
1645029983.4369142,119,67.68000030517578


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_grad_clip-tag-Accuracy_train.csv <==
Wall time,Step,Value
1645029863.4370463,0,30.1513671875
1645029864.3867936,1,47.44466018676758
1645029865.5063572,2,52.20743942260742
1645029866.4945707,3,55.19816207885742
1645029867.72261,4,57.14314651489258
1645029868.7628286,5,59.09220504760742
1645029869.67423,6,60.05859375
1645029870.5152555,7,61.01481246948242
1645029871.6447065,8,62.07072067260742
1645029872.7156563,9,62.65462112426758
1645029873.8256364,10,63.0859375
1645029874.9068995,11,63.5498046875
1645029875.949568,12,64.044189453125
1645029876.9722989,13,64.27408599853516
1645029877.8068588,14,64.6240234375
1645029878.7729344,15,64.898681640625
1645029879.797965,16,65.13875579833984
1645029880.8600688,17,65.41341400146484
1645029881.722249,18,65.56600189208984
1645029882.6579816,19,65.838623046875
1645029883.6133165,20,65.972900390625
1645029884.5818915,21,66.06851959228516
1645029885.8305814,22,66.23738861083984
1645029886.894613,23,66.473388671875
1645029887.7919238,24,66.632080078125
1645029888.873169,25,66.78263092041016
1645029889.7933142,26,66.89249420166016
1645029890.6253402,27,67.01253509521484
1645029891.565389,28,67.02880859375
1645029892.7486749,29,67.24446868896484
1645029893.6590104,30,67.30753326416016
1645029894.6163504,31,67.41739654541016
1645029895.4606078,32,67.48046875
1645029896.2916496,33,67.57405853271484
1645029897.146392,34,67.7001953125
1645029898.227607,35,67.657470703125
1645029899.239201,36,67.76326751708984
1645029900.3558156,37,67.93416595458984
1645029901.445629,38,67.95654296875
1645029902.3737063,39,68.18441009521484
1645029903.5135763,40,68.304443359375
1645029904.5865457,41,68.34513092041016
1645029905.5839384,42,68.46720123291016
1645029906.427126,43,68.310546875
1645029907.2968254,44,68.414306640625
1645029908.3005605,45,68.66048431396484
1645029909.1648297,46,68.62386322021484
1645029909.9973583,47,68.73575592041016
1645029911.1071005,48,68.73372650146484
1645029912.0899632,49,68.83341217041016
1645029913.0150218,50,68.92293548583984
1645029914.1433122,51,68.963623046875
1645029914.9907422,52,69.15283203125
1645029916.027351,53,69.07144927978516
1645029917.1427934,54,69.036865234375
1645029918.0953643,55,69.20980072021484
1645029919.2932298,56,69.19962310791016
1645029920.2929976,57,69.281005859375
1645029921.4300637,58,69.293212890625
1645029922.299638,59,69.354248046875
1645029923.1499755,60,69.403076171875
1645029924.2132545,61,69.47225189208984
1645029925.3680227,62,69.51497650146484
1645029926.4610555,63,69.52718353271484
1645029927.598383,64,69.53939056396484
1645029928.6811292,65,69.59228515625
1645029929.7440882,66,69.68180084228516
1645029930.9282904,67,69.781494140625
1645029931.8261669,68,69.71231842041016
1645029932.8847003,69,69.732666015625
1645029933.9554298,70,69.77335357666016
1645029934.8620083,71,69.82015228271484
1645029935.9908564,72,69.76522064208984
1645029936.924665,73,69.77335357666016
1645029937.818693,74,69.81404876708984
1645029938.6459336,75,69.91373443603516
1645029939.7474198,76,69.83642578125
1645029940.7858882,77,70.001220703125
1645029941.855113,78,70.03173828125
1645029942.879644,79,70.01953125
1645029943.8162594,80,70.00325775146484
1645029944.7322505,81,70.07039642333984
1645029945.5629628,82,70.15584564208984
1645029946.48892,83,70.09481048583984
1645029947.4747605,84,70.12125396728516
1645029948.40046,85,70.05615234375
1645029949.3917217,86,70.12939453125
1645029950.4255755,87,70.09073638916016
1645029951.5889509,88,70.1416015625
1645029952.6442275,89,70.23111724853516
1645029953.64794,90,70.29215240478516
1645029954.4786274,91,70.32266998291016
1645029955.3105838,92,70.41829681396484
1645029956.3109834,93,70.3125
1645029957.2189488,94,70.32877349853516
1645029958.1497142,95,70.47322845458984
1645029958.9920743,96,70.40811920166016
1645029960.0363142,97,70.599365234375
1645029961.0100129,98,70.75601959228516
1645029962.2111177,99,70.66650390625
1645029963.3678153,100,70.64208984375
1645029964.217978,101,70.59326171875
1645029965.2802954,102,70.62174224853516
1645029966.3965821,103,70.79874420166016
1645029967.6002254,104,70.82112884521484
1645029968.5086968,105,70.782470703125
1645029969.7000387,106,70.79061126708984
1645029970.7251928,107,70.8251953125
1645029971.733173,108,70.87808990478516
1645029972.8336031,109,70.89640045166016
1645029973.9424505,110,70.87808990478516
1645029975.0023506,111,70.96761322021484
1645029976.0788522,112,70.880126953125
1645029977.2299159,113,70.928955078125
1645029978.2411609,114,70.989990234375
1645029979.3093984,115,71.05306243896484
1645029980.3976343,116,70.95133209228516
1645029981.3536816,117,71.06119537353516
1645029982.4053648,118,71.05712890625
1645029983.4368966,119,71.12630462646484


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_grad_clip_reg-tag-Accuracy_test.csv <==
Wall time,Step,Value
1645029995.227523,0,44.06999969482422
1645029996.4423518,1,50.349998474121094
1645029997.5838702,2,54.150001525878906
1645029998.6859345,3,55.7599983215332
1645029999.9455032,4,57.959999084472656
1645030001.306359,5,59.7599983215332
1645030002.479017,6,60.400001525878906
1645030003.8374681,7,61.150001525878906
1645030004.8228393,8,61.599998474121094
1645030005.8318098,9,62.2400016784668
1645030006.9720135,10,62.439998626708984
1645030007.9803257,11,63.02000045776367
1645030008.940343,12,63.2400016784668
1645030009.9495158,13,63.470001220703125
1645030010.9603014,14,63.599998474121094
1645030012.006221,15,63.72999954223633
1645030013.0284925,16,64.06999969482422
1645030014.2920191,17,64.23999786376953
1645030015.5925033,18,64.47000122070312
1645030016.552106,19,64.61000061035156
1645030017.703958,20,64.58999633789062
1645030018.9973223,21,64.75
1645030019.975733,22,65.0199966430664
1645030021.3376439,23,64.75
1645030022.6098742,24,65.05000305175781
1645030023.8630807,25,65.13999938964844
1645030024.842312,26,65.08000183105469
1645030026.203993,27,65.19000244140625
1645030027.6065397,28,65.18000030517578
1645030028.8435383,29,65.18000030517578
1645030029.8153481,30,65.37000274658203
1645030030.7713928,31,65.66000366210938
1645030031.7798815,32,65.75
1645030032.8892868,33,65.80000305175781
1645030034.1698937,34,65.93000030517578
1645030035.3478205,35,66.05000305175781
1645030036.3388865,36,65.97000122070312
1645030037.5193925,37,65.9800033569336
1645030038.901231,38,65.88999938964844
1645030040.109999,39,66.05999755859375
1645030041.3209994,40,66.02999877929688
1645030042.6068373,41,66.11000061035156
1645030043.6541965,42,66.04000091552734
1645030044.7934895,43,65.94999694824219
1645030045.8593304,44,66.05000305175781
1645030046.7862103,45,66.2699966430664
1645030047.7965991,46,66.11000061035156
1645030049.0590134,47,66.37999725341797
1645030050.4288702,48,66.26000213623047
1645030051.4282615,49,66.41000366210938
1645030052.3855774,50,66.38999938964844
1645030053.6631005,51,66.63999938964844
1645030054.9789178,52,66.61000061035156
1645030056.0926445,53,66.72000122070312
1645030057.0312235,54,66.69999694824219
1645030058.1484556,55,66.62999725341797
1645030059.317145,56,66.48999786376953
1645030060.5004423,57,66.69999694824219
1645030061.761197,58,66.63999938964844
1645030063.0111706,59,66.91999816894531
1645030064.2238495,60,66.97000122070312
1645030065.2230163,61,67.13999938964844
1645030066.329873,62,66.94000244140625
1645030067.4432304,63,67.05999755859375
1645030068.3829868,64,67.29000091552734
1645030069.432944,65,67.33000183105469
1645030070.6170862,66,67.02999877929688
1645030071.9329646,67,67.23999786376953
1645030072.8853366,68,67.4000015258789
1645030074.04684,69,67.16000366210938
1645030075.140255,70,67.38999938964844
1645030076.1425474,71,67.2300033569336
1645030077.236064,72,67.22000122070312
1645030078.2447903,73,67.41000366210938
1645030079.1614776,74,67.44999694824219
1645030080.274455,75,67.37999725341797
1645030081.2178352,76,67.4000015258789
1645030082.124215,77,67.41000366210938
1645030083.0274837,78,67.56999969482422
1645030084.4423454,79,67.7300033569336
1645030085.4289148,80,67.51000213623047
1645030086.3373349,81,67.5199966430664
1645030087.4584963,82,67.68000030517578
1645030088.384431,83,67.75
1645030089.6982067,84,67.72000122070312
1645030090.710626,85,67.87000274658203
1645030091.6163418,86,67.94000244140625
1645030092.5214334,87,67.81999969482422
1645030093.509917,88,67.66000366210938
1645030094.8872542,89,67.66000366210938
1645030095.9600744,90,67.69999694824219
1645030096.9162107,91,67.62999725341797
1645030098.1191,92,67.38999938964844
1645030099.2098742,93,67.43000030517578
1645030100.1881237,94,67.37999725341797
1645030101.2569344,95,67.54000091552734
1645030102.5535445,96,67.4800033569336
1645030103.8356547,97,67.44999694824219
1645030105.105033,98,67.41999816894531
1645030106.027023,99,67.31999969482422
1645030106.9574893,100,67.41999816894531
1645030107.9405499,101,67.62999725341797
1645030108.961038,102,67.58999633789062
1645030109.987783,103,67.73999786376953
1645030111.1537762,104,67.69999694824219
1645030112.0611343,105,67.79000091552734
1645030112.9839427,106,67.54000091552734
1645030114.2027614,107,67.6500015258789
1645030115.3430674,108,67.62000274658203
1645030116.3694065,109,67.66000366210938
1645030117.2787855,110,67.75
1645030118.2789364,111,67.75
1645030119.5804155,112,67.88999938964844
1645030120.6645246,113,67.73999786376953
1645030121.794153,114,67.7699966430664
1645030123.123782,115,67.77999877929688
1645030124.2488022,116,67.79000091552734
1645030125.1968532,117,67.76000213623047
1645030126.1238413,118,67.63999938964844
1645030127.4516907,119,67.41000366210938


==> figures/data_convergence_fig/run-code_figure_logs_DPSGD_M_grad_clip_reg-tag-Accuracy_train.csv <==
Wall time,Step,Value
1645029995.2274935,0,29.28263282775879
1645029996.442334,1,47.35514450073242
1645029997.5838528,2,52.325439453125
1645029998.6859167,3,54.95402145385742
1645029999.9454854,4,57.02311325073242
1645030001.3063412,5,58.91316604614258
1645030002.47899,6,60.17659378051758
1645030003.8374405,7,61.2060546875
1645030004.8228214,8,61.92626953125
1645030005.8317924,9,62.73193359375
1645030006.9719982,10,63.09000778198242
1645030007.98031,11,63.49690628051758
1645030008.9403086,12,64.105224609375
1645030009.9494977,13,64.35750579833984
1645030010.960283,14,64.53653717041016
1645030012.0062032,15,64.74202728271484
1645030013.0284774,16,65.04109954833984
1645030014.2919972,17,65.07568359375
1645030015.592486,18,65.374755859375
1645030016.5520885,19,65.496826171875
1645030017.7039404,20,65.63314056396484
1645030018.997289,21,65.85693359375
1645030019.975715,22,66.07666015625
1645030021.3376253,23,66.23331451416016
1645030022.6098583,24,66.41641998291016
1645030023.8630633,25,66.53646087646484
1645030024.8422942,26,66.7236328125
1645030026.2039754,27,66.76839447021484
1645030027.606522,28,66.89859771728516
1645030028.8435204,29,66.98812103271484
1645030029.8153307,30,67.02066802978516
1645030030.7713757,31,67.24039459228516
1645030031.7798638,32,67.303466796875
1645030032.8892708,33,67.47232818603516
1645030034.1698763,34,67.57608795166016
1645030035.3478053,35,67.547607421875
1645030036.3388684,36,67.66561126708984
1645030037.5193744,37,67.767333984375
1645030038.9012136,38,67.84464263916016
1645030040.1099813,39,67.93212890625
1645030041.3209815,40,68.023681640625
1645030042.6068199,41,68.14371490478516
1645030043.6541789,42,68.22509765625
1645030044.7934709,43,68.33902740478516
1645030045.8593132,44,68.46720123291016
1645030046.7861924,45,68.51806640625
1645030047.796581,46,68.72354888916016
1645030049.0589955,47,68.597412109375
1645030050.4288528,48,68.80289459228516
1645030051.4282439,49,68.975830078125
1645030052.38556,50,69.04703521728516
1645030053.6630855,51,69.024658203125
1645030054.9789,52,68.91886138916016
1645030056.0926273,53,69.146728515625
1645030057.0312057,54,69.03076171875
1645030058.148438,55,69.00228118896484
1645030059.3171272,56,69.18538665771484
1645030060.5004241,57,69.20166015625
1645030061.7611797,58,69.28507232666016
1645030063.011153,59,69.32373046875
1645030064.223828,60,69.35628509521484
1645030065.2229888,61,69.34000396728516
1645030066.3298557,62,69.36849212646484
1645030067.443213,63,69.47835540771484
1645030068.382969,64,69.537353515625
1645030069.4329264,65,69.64315032958984
1645030070.6170688,66,69.69808197021484
1645030071.932884,67,69.73673248291016
1645030072.885319,68,69.71435546875
1645030074.046822,69,69.793701171875
1645030075.140237,70,69.90966796875
1645030076.1425297,71,69.82828521728516
1645030077.2360454,72,69.86287689208984
1645030078.2447727,73,69.87711334228516
1645030079.16146,74,69.93611907958984
1645030080.2744362,75,69.91983795166016
1645030081.2178173,76,69.93001556396484
1645030082.124197,77,70.0439453125
1645030083.0274658,78,70.123291015625
1645030084.442328,79,70.25960540771484
1645030085.4288976,80,70.21688079833984
1645030086.3373196,81,70.257568359375
1645030087.458478,82,70.33487701416016
1645030088.3844125,83,70.24332427978516
1645030089.698189,84,70.37353515625
1645030090.7106085,85,70.47933197021484
1645030091.6163073,86,70.46915435791016
1645030092.5214162,87,70.40811920166016
1645030093.5098982,88,70.48136138916016
1645030094.8872387,89,70.54443359375
1645030095.9600592,90,70.43050384521484
1645030096.9161932,91,70.53629302978516
1645030098.1190822,92,70.48543548583984
1645030099.2098565,93,70.59122467041016
1645030100.188108,94,70.623779296875
1645030101.2569191,95,70.65225982666016
1645030102.553527,96,70.62784576416016
1645030103.8356369,97,70.611572265625
1645030105.1050153,98,70.55257415771484
1645030106.0270052,99,70.52205657958984
1645030106.957472,100,70.68685150146484
1645030107.9405322,101,70.67464447021484
1645030108.9610202,102,70.87606048583984
1645030109.987766,103,70.82723236083984
1645030111.1537585,104,70.74991607666016
1645030112.0611172,105,70.74991607666016
1645030112.983925,106,70.75601959228516
1645030114.2027438,107,70.82723236083984
1645030115.3430524,108,70.79874420166016
1645030116.3693883,109,70.84146881103516
1645030117.2787673,110,70.9228515625
1645030118.278921,111,70.90860748291016
1645030119.58039,112,71.02254486083984
1645030120.6645093,113,70.97574615478516
1645030121.7941349,114,71.09375
1645030123.1237638,115,71.06729888916016
1645030124.2487843,116,71.04288482666016
1645030125.1968358,117,71.075439453125
1645030126.1238236,118,71.12020111083984
1645030127.4516728,119,71.07950592041016


==> figures/data_convergence_fig/run-code_figure_logs_non_dp-tag-Accuracy_test.csv <==
Wall time,Step,Value
1645032331.1866078,0,44.81999969482422
1645032332.0978,1,52.29999923706055
1645032333.140529,2,56.029998779296875
1645032334.267305,3,58.209999084472656
1645032335.3442554,4,60.06999969482422
1645032336.3414252,5,61.43000030517578
1645032337.3209097,6,62.36000061035156
1645032338.3867588,7,62.959999084472656
1645032339.3000684,8,63.630001068115234
1645032340.5401807,9,64.08000183105469
1645032341.553583,10,64.6500015258789
1645032342.617655,11,65.01000213623047
1645032343.443069,12,65.45999908447266
1645032344.4122372,13,65.81999969482422
1645032345.249849,14,65.94000244140625
1645032346.1032383,15,66.23999786376953
1645032346.9430666,16,66.23999786376953
1645032348.0366418,17,66.55999755859375
1645032348.9361372,18,66.66000366210938
1645032349.796768,19,67.02999877929688
1645032350.8572834,20,67.0999984741211
1645032351.8927724,21,67.26000213623047
1645032352.9156106,22,67.27999877929688
1645032353.799185,23,67.44999694824219
1645032354.7758431,24,67.5999984741211
1645032355.8532212,25,67.69000244140625
1645032357.0310073,26,67.83000183105469
1645032358.0109355,27,67.97000122070312
1645032358.8373847,28,68.19999694824219
1645032359.6763635,29,68.0199966430664
1645032360.5246909,30,68.22000122070312
1645032361.6084692,31,68.44000244140625
1645032362.4586957,32,68.2699966430664
1645032363.4222598,33,68.3499984741211
1645032364.4075637,34,68.56999969482422
1645032365.4135578,35,68.58000183105469
1645032366.2794006,36,68.62000274658203
1645032367.2966368,37,68.6500015258789
1645032368.344056,38,68.77999877929688
1645032369.4415417,39,68.79000091552734
1645032370.6167145,40,68.9000015258789
1645032371.463068,41,68.93000030517578
1645032372.3296528,42,68.87999725341797
1645032373.2046082,43,69.06999969482422
1645032374.1160264,44,69.16000366210938
1645032375.066588,45,69.20999908447266
1645032375.9504025,46,69.12999725341797
1645032376.9083366,47,69.2300033569336
1645032377.780802,48,69.23999786376953
1645032378.726175,49,69.37999725341797
1645032379.806842,50,69.26000213623047
1645032380.9152179,51,69.43000030517578
1645032381.8710227,52,69.33000183105469
1645032382.850451,53,69.48999786376953
1645032383.9102232,54,69.47000122070312
1645032384.7707372,55,69.4800033569336
1645032385.5984042,56,69.48999786376953
1645032386.5144758,57,69.70999908447266
1645032387.677094,58,69.66000366210938
1645032388.65618,59,69.7300033569336
1645032389.590583,60,69.68000030517578
1645032390.653762,61,69.7300033569336
1645032391.5974536,62,69.7699966430664
1645032392.6988447,63,69.8499984741211
1645032393.7926707,64,69.83000183105469
1645032394.7330065,65,69.91000366210938
1645032395.6793995,66,69.93000030517578
1645032396.705824,67,69.94999694824219
1645032397.6059632,68,69.91000366210938
1645032398.7091238,69,69.93000030517578
1645032399.8887966,70,69.9800033569336
1645032400.8331707,71,70.08999633789062
1645032401.9045992,72,70.0
1645032402.9867957,73,69.97000122070312
1645032403.949426,74,69.87000274658203
1645032404.773558,75,70.06999969482422
1645032405.7498279,76,70.0999984741211
1645032406.754569,77,70.16000366210938
1645032407.7617674,78,70.05000305175781
1645032408.971742,79,70.02999877929688
1645032410.0227368,80,70.08000183105469
1645032411.0627382,81,70.12999725341797
1645032412.011045,82,70.12999725341797
1645032413.0171528,83,70.12000274658203
1645032413.9469514,84,70.23999786376953
1645032415.0849888,85,70.0999984741211
1645032416.1146731,86,70.0999984741211
1645032416.9422684,87,70.26000213623047
1645032417.793389,88,70.12000274658203
1645032418.818907,89,70.26000213623047
1645032419.9928217,90,70.2699966430664
1645032420.9718919,91,70.27999877929688
1645032421.9317105,92,70.19000244140625
1645032422.990536,93,70.2699966430664
1645032424.042691,94,70.23999786376953
1645032425.026817,95,70.30999755859375
1645032425.9626982,96,70.29000091552734
1645032427.0090864,97,70.31999969482422
1645032427.8753414,98,70.37999725341797
1645032428.986275,99,70.43000030517578
1645032429.8249784,100,70.30999755859375
1645032430.6616876,101,70.37999725341797
1645032431.6446996,102,70.37999725341797
1645032432.4769762,103,70.38999938964844
1645032433.3932896,104,70.36000061035156
1645032434.4517846,105,70.47000122070312
1645032435.5720215,106,70.5
1645032436.4827564,107,70.47000122070312
1645032437.4018433,108,70.55999755859375
1645032438.4255438,109,70.44999694824219
1645032439.3804982,110,70.4800033569336
1645032440.3490446,111,70.58000183105469
1645032441.3812919,112,70.3499984741211
1645032442.3825662,113,70.47000122070312
1645032443.420796,114,70.52999877929688
1645032444.4940708,115,70.4800033569336
1645032445.6368835,116,70.51000213623047
1645032446.7570632,117,70.44999694824219
1645032447.6249683,118,70.61000061035156
1645032448.7399669,119,70.44000244140625


==> figures/data_convergence_fig/run-code_figure_logs_non_dp-tag-Accuracy_train.csv <==
Wall time,Step,Value
1645032331.1865895,0,28.9306640625
1645032332.0977805,1,48.876953125
1645032333.1405096,2,54.47998046875
1645032334.2672853,3,57.08821487426758
1645032335.3442357,4,59.68424606323242
1645032336.341407,5,61.41764450073242
1645032337.3208747,6,62.87028121948242
1645032338.3867242,7,63.94449996948242
1645032339.3000338,8,64.58536529541016
1645032340.5401614,9,65.34220123291016
1645032341.5535476,10,65.94644927978516
1645032342.6176353,11,66.41031646728516
1645032343.4430497,12,66.82535552978516
1645032344.412218,13,67.22818756103516
1645032345.2498147,14,67.6025390625
1645032346.1032193,15,67.83447265625
1645032346.9430468,16,68.157958984375
1645032348.0366256,17,68.3837890625
1645032348.9361203,18,68.75
1645032349.7967489,19,68.95751953125
1645032350.8572488,20,69.14266204833984
1645032351.8927531,21,69.36238861083984
1645032352.9155755,22,69.52718353271484
1645032353.7991655,23,69.68994140625
1645032354.7758088,24,69.96053314208984
1645032355.8532026,25,70.23519134521484
1645032357.0309873,26,70.27994537353516
1645032358.0109005,27,70.46102142333984
1645032358.837366,28,70.660400390625
1645032359.6763444,29,70.79671478271484
1645032360.5246723,30,70.849609375
1645032361.6084511,31,71.0205078125
1645032362.4586787,32,71.23209381103516
1645032363.422225,33,71.270751953125
1645032364.4075449,34,71.39485931396484
1645032365.413539,35,71.600341796875
1645032366.279382,36,71.533203125
1645032367.2966177,37,71.728515625
1645032368.344036,38,71.856689453125
1645032369.4415221,39,71.94010162353516
1645032370.6166961,40,72.04386138916016
1645032371.4630477,41,72.13948822021484
1645032372.3296175,42,72.296142578125
1645032373.204589,43,72.34293365478516
1645032374.116008,44,72.42431640625
1645032375.0665686,45,72.51993560791016
1645032375.9503832,46,72.59928131103516
1645032376.9083173,47,72.69490814208984
1645032377.7807853,48,72.75797271728516
1645032378.7261558,49,72.85970306396484
1645032379.8068225,50,72.94718170166016
1645032380.9151986,51,73.05704498291016
1645032381.8710034,52,73.16690826416016
1645032382.8504322,53,73.211669921875
1645032383.9101884,54,73.25032806396484
1645032384.7707176,55,73.38663482666016
1645032385.598385,56,73.4375
1645032386.5144403,57,73.51480865478516
1645032387.677059,58,73.675537109375
1645032388.6561453,59,73.63484954833984
1645032389.590563,60,73.73453521728516
1645032390.6537273,61,73.870849609375
1645032391.5974343,62,73.88712310791016
1645032392.6988254,63,73.92578125
1645032393.792652,64,73.95223236083984
1645032394.7329879,65,74.05599212646484
1645032395.679365,66,74.18416595458984
1645032396.7058048,67,74.20858001708984
1645032397.6059442,68,74.298095703125
1645032398.7091055,69,74.31436920166016
1645032399.8887615,70,74.3408203125
1645032400.8331358,71,74.39778900146484
1645032401.904564,72,74.50968170166016
1645032402.9867768,73,74.50968170166016
1645032403.9494064,74,74.59513092041016
1645032404.7735393,75,74.59920501708984
1645032405.7498088,76,74.6337890625
1645032406.75455,77,74.725341796875
1645032407.7617483,78,74.80062103271484
1645032408.971723,79,74.86165618896484
1645032410.022702,80,74.88199615478516
1645032411.0627186,81,74.969482421875
1645032412.0110257,82,74.94710540771484
1645032413.0171177,83,75.03662109375
1645032413.9469323,84,75.01424407958984
1645032415.0849695,85,75.13224029541016
1645032416.1146533,86,75.23600006103516
1645032416.9422493,87,75.16683197021484
1645032417.7933536,88,75.335693359375
1645032418.8188875,89,75.29093170166016
1645032419.9928021,90,75.35400390625
1645032420.9718735,91,75.45369720458984
1645032421.931676,92,75.41097259521484
1645032422.9905167,93,75.46590423583984
1645032424.042675,94,75.54524993896484
1645032425.0267978,95,75.62052154541016
1645032425.9626782,96,75.63680267333984
1645032427.0090685,97,75.665283203125
1645032427.8753219,98,75.74259185791016
1645032428.9862564,99,75.726318359375
1645032429.8249593,100,75.84228515625
1645032430.661669,101,75.84228515625
1645032431.6446753,102,75.84432220458984
1645032432.4769578,103,75.90128326416016
1645032433.3932712,104,75.9765625
1645032434.4517655,105,76.0009765625
1645032435.572003,106,76.0498046875
1645032436.482737,107,76.07015228271484
1645032437.4018252,108,76.080322265625
1645032438.425525,109,76.08642578125
1645032439.3804638,110,76.20645904541016
1645032440.349026,111,76.171875
1645032441.381276,112,76.22476959228516
1645032442.3825479,113,76.32039642333984
1645032443.4207802,114,76.23697662353516
1645032444.494052,115,76.32039642333984
1645032445.6368647,116,76.33463287353516
1645032446.7570448,117,76.41805267333984
1645032447.6249492,118,76.40177154541016
1645032448.7399478,119,76.43839263916016


==> figures/data_rec_fix/k=20_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0011807979482776326
2, 0.014548907463132383
3, 0.022442429411218302
4, 0.026663964022261753
5, 0.028763052423942104
6, 0.029751481570039144
7, 0.03019850758475104
8, 0.030394698904679187
9, 0.030478874842877982
10, 0.030514366443028202
11, 0.030529127319634128
12, 0.03053519919682569
13, 0.030537674500387392
14, 0.030538676083613284
15, 0.030539078807213592
16, 0.030539239867532802
17, 0.03053930398133301
18, 0.030539329400185826
19, 0.030539339442084347
20, 0.030539343396746608


==> figures/data_rec_fix/k=20_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.002361595896555265
2, 0.029097814926264766
3, 0.044884858822436605
4, 0.05332792804452351
5, 0.05752610484788421
6, 0.05950296314007829
7, 0.06039701516950208
8, 0.060789397809358374
9, 0.060957749685755964
10, 0.061028732886056404
11, 0.061058254639268256
12, 0.06107039839365138
13, 0.061075349000774784
14, 0.06107735216722657
15, 0.061078157614427184
16, 0.061078479735065604
17, 0.06107860796266602
18, 0.06107865880037165
19, 0.061078678884168694
20, 0.061078686793493216


==> figures/data_rec_fix/k=20_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.003542393844832897
2, 0.04364672238939717
3, 0.06732728823365491
4, 0.07999189206678517
5, 0.08628915727182623
6, 0.0892544447101174
7, 0.09059552275425307
8, 0.09118409671403761
9, 0.09143662452863392
10, 0.09154309932908451
11, 0.09158738195890233
12, 0.091605597590477
13, 0.09161302350116206
14, 0.09161602825083981
15, 0.09161723642164067
16, 0.09161771960259836
17, 0.09161791194399901
18, 0.09161798820055742
19, 0.09161801832625302
20, 0.0916180301902399


==> figures/data_rec_fix/k=30_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0011807979482776326
2, 0.014548907463132383
3, 0.022442429411218302
4, 0.026663964022261753
5, 0.028763052423942104
6, 0.029751481570039144
7, 0.03019850758475104
8, 0.030394698904679187
9, 0.030478874842877982
10, 0.030514366443028202
11, 0.030529127319634128
12, 0.03053519919682569
13, 0.030537674500387392
14, 0.030538676083613284
15, 0.030539078807213592
16, 0.030539239867532802
17, 0.03053930398133301
18, 0.030539329400185826
19, 0.030539339442084347
20, 0.030539343396746608
21, 0.030539344949800956
22, 0.030539345558181094
23, 0.030539345795965657
24, 0.030539345888714136
25, 0.03053934592482405
26, 0.030539345938859087
27, 0.030539345944305758
28, 0.030539345946416517
29, 0.03053934594723344
30, 0.030539345947549215


==> figures/data_rec_fix/k=30_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.002361595896555265
2, 0.029097814926264766
3, 0.044884858822436605
4, 0.05332792804452351
5, 0.05752610484788421
6, 0.05950296314007829
7, 0.06039701516950208
8, 0.060789397809358374
9, 0.060957749685755964
10, 0.061028732886056404
11, 0.061058254639268256
12, 0.06107039839365138
13, 0.061075349000774784
14, 0.06107735216722657
15, 0.061078157614427184
16, 0.061078479735065604
17, 0.06107860796266602
18, 0.06107865880037165
19, 0.061078678884168694
20, 0.061078686793493216
21, 0.06107868989960191
22, 0.06107869111636219
23, 0.061078691591931314
24, 0.06107869177742827
25, 0.0610786918496481
26, 0.06107869187771817
27, 0.061078691888611515
28, 0.061078691892833034
29, 0.06107869189446688
30, 0.06107869189509843


==> figures/data_rec_fix/k=30_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.003542393844832897
2, 0.04364672238939717
3, 0.06732728823365491
4, 0.07999189206678517
5, 0.08628915727182623
6, 0.0892544447101174
7, 0.09059552275425307
8, 0.09118409671403761
9, 0.09143662452863392
10, 0.09154309932908451
11, 0.09158738195890233
12, 0.091605597590477
13, 0.09161302350116206
14, 0.09161602825083981
15, 0.09161723642164067
16, 0.09161771960259836
17, 0.09161791194399901
18, 0.09161798820055742
19, 0.09161801832625302
20, 0.0916180301902399
21, 0.09161803484940291
22, 0.09161803667454327
23, 0.09161803738789709
24, 0.09161803766614243
25, 0.09161803777447211
26, 0.09161803781657726
27, 0.0916180378329172
28, 0.09161803783924947
29, 0.0916180378417002
30, 0.09161803784264765


==> figures/data_rec_sample/k=200_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.04113239182716168
2, 0.057100348142703504
3, 0.0633017431526268
4, 0.06571052574736283
5, 0.06664621648558294
6, 0.06700969384526775
7, 0.06715089114904907
8, 0.06720574119539782
9, 0.06722704848449865
10, 0.06723532561176697
11, 0.06723854098327121
12, 0.06723979004160008
13, 0.06724027525668526
14, 0.06724046374562635
15, 0.06724053696693005
16, 0.0672405654108233
17, 0.06724057646027236
18, 0.06724058075259348
19, 0.06724058242000878
20, 0.06724058306774083
21, 0.06724058331936186
22, 0.06724058341710779
23, 0.06724058345507862
24, 0.06724058346982893
25, 0.06724058347555892
26, 0.06724058347778485
27, 0.06724058347864946
28, 0.06724058347898536
29, 0.06724058347911588
30, 0.06724058347916655
31, 0.06724058347918624
32, 0.06724058347919389
33, 0.06724058347919684
34, 0.06724058347919802
35, 0.06724058347919833
36, 0.06724058347919833
37, 0.06724058347919833
38, 0.06724058347919833
39, 0.06724058347919833
40, 0.06724058347919833
41, 0.06724058347919833
42, 0.06724058347919833
43, 0.06724058347919833
44, 0.06724058347919833
45, 0.06724058347919833
46, 0.06724058347919833
47, 0.06724058347919833
48, 0.06724058347919833
49, 0.06724058347919833
50, 0.06724058347919833
51, 0.06724058347919833
52, 0.06724058347919833
53, 0.06724058347919833
54, 0.06724058347919833
55, 0.06724058347919833
56, 0.06724058347919833
57, 0.06724058347919833
58, 0.06724058347919833
59, 0.06724058347919833
60, 0.06724058347919833
61, 0.06724058347919833
62, 0.06724058347919833
63, 0.06724058347919833
64, 0.06724058347919833
65, 0.06724058347919833
66, 0.06724058347919833
67, 0.06724058347919833
68, 0.06724058347919833
69, 0.06724058347919833
70, 0.06724058347919833
71, 0.06724058347919833
72, 0.06724058347919833
73, 0.06724058347919833
74, 0.06724058347919833
75, 0.06724058347919833
76, 0.06724058347919833
77, 0.06724058347919833
78, 0.06724058347919833
79, 0.06724058347919833
80, 0.06724058347919833
81, 0.06724058347919833
82, 0.06724058347919833
83, 0.06724058347919833
84, 0.06724058347919833
85, 0.06724058347919833
86, 0.06724058347919833
87, 0.06724058347919833
88, 0.06724058347919833
89, 0.06724058347919833
90, 0.06724058347919833
91, 0.06724058347919833
92, 0.06724058347919833
93, 0.06724058347919833
94, 0.06724058347919833
95, 0.06724058347919833
96, 0.06724058347919833
97, 0.06724058347919833
98, 0.06724058347919833
99, 0.06724058347919833
100, 0.06724058347919833
101, 0.06724058347919833
102, 0.06724058347919833
103, 0.06724058347919833
104, 0.06724058347919833
105, 0.06724058347919833
106, 0.06724058347919833
107, 0.06724058347919833
108, 0.06724058347919833
109, 0.06724058347919833
110, 0.06724058347919833
111, 0.06724058347919833
112, 0.06724058347919833
113, 0.06724058347919833
114, 0.06724058347919833
115, 0.06724058347919833
116, 0.06724058347919833
117, 0.06724058347919833
118, 0.06724058347919833
119, 0.06724058347919833
120, 0.06724058347919833
121, 0.06724058347919833
122, 0.06724058347919833
123, 0.06724058347919833
124, 0.06724058347919833
125, 0.06724058347919833
126, 0.06724058347919833
127, 0.06724058347919833
128, 0.06724058347919833
129, 0.06724058347919833
130, 0.06724058347919833
131, 0.06724058347919833
132, 0.06724058347919833
133, 0.06724058347919833
134, 0.06724058347919833
135, 0.06724058347919833
136, 0.06724058347919833
137, 0.06724058347919833
138, 0.06724058347919833
139, 0.06724058347919833
140, 0.06724058347919833
141, 0.06724058347919833
142, 0.06724058347919833
143, 0.06724058347919833
144, 0.06724058347919833
145, 0.06724058347919833
146, 0.06724058347919833
147, 0.06724058347919833
148, 0.06724058347919833
149, 0.06724058347919833
150, 0.06724058347919833
151, 0.06724058347919833
152, 0.06724058347919833
153, 0.06724058347919833
154, 0.06724058347919833
155, 0.06724058347919833
156, 0.06724058347919833
157, 0.06724058347919833
158, 0.06724058347919833
159, 0.06724058347919833
160, 0.06724058347919833
161, 0.06724058347919833
162, 0.06724058347919833
163, 0.06724058347919833
164, 0.06724058347919833
165, 0.06724058347919833
166, 0.06724058347919833
167, 0.06724058347919833
168, 0.06724058347919833
169, 0.06724058347919833
170, 0.06724058347919833
171, 0.06724058347919833
172, 0.06724058347919833
173, 0.06724058347919833
174, 0.06724058347919833
175, 0.06724058347919833
176, 0.06724058347919833
177, 0.06724058347919833
178, 0.06724058347919833
179, 0.06724058347919833
180, 0.06724058347919833
181, 0.06724058347919833
182, 0.06724058347919833
183, 0.06724058347919833
184, 0.06724058347919833
185, 0.06724058347919833
186, 0.06724058347919833
187, 0.06724058347919833
188, 0.06724058347919833
189, 0.06724058347919833
190, 0.06724058347919833
191, 0.06724058347919833
192, 0.06724058347919833
193, 0.06724058347919833
194, 0.06724058347919833
195, 0.06724058347919833
196, 0.06724058347919833
197, 0.06724058347919833
198, 0.06724058347919833
199, 0.06724058347919833
200, 0.06724058347919833


==> figures/data_rec_sample/k=200_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.19038731121123903
2, 0.2791358824508106
3, 0.3210936764837441
4, 0.34106633477657194
5, 0.3506050554295159
6, 0.3551678560068576
7, 0.3573521060020081
8, 0.35839810464541183
9, 0.35889910215670207
10, 0.3591390828306684
11, 0.359254039543436
12, 0.3593091077235655
13, 0.3593354874992263
14, 0.3593481244816307
15, 0.3593541781214596
16, 0.35935707806948336
17, 0.3593584672671963
18, 0.35935913275179
19, 0.35935945154715615
20, 0.3593596042636756
21, 0.35935967742137603
22, 0.3593597124670228
23, 0.35935972925537674
24, 0.35935973729771165
25, 0.35935974115033176
26, 0.35935974299590057
27, 0.3593597438800064
28, 0.3593597443035307
29, 0.35935974450641683
30, 0.3593597446036079
31, 0.35935974465016657
32, 0.3593597446724701
33, 0.35935974468315446
34, 0.35935974468827275
35, 0.3593597446907246
36, 0.35935974469189913
37, 0.3593597446924618
38, 0.35935974469273135
39, 0.35935974469286047
40, 0.3593597446929223
41, 0.35935974469295195
42, 0.3593597446929661
43, 0.35935974469297294
44, 0.35935974469297616
45, 0.35935974469297777
46, 0.35935974469297854
47, 0.3593597446929788
48, 0.35935974469297893
49, 0.35935974469297893
50, 0.35935974469297893
51, 0.35935974469297893
52, 0.35935974469297893
53, 0.35935974469297893
54, 0.35935974469297893
55, 0.35935974469297893
56, 0.35935974469297893
57, 0.35935974469297893
58, 0.35935974469297893
59, 0.35935974469297893
60, 0.35935974469297893
61, 0.35935974469297893
62, 0.35935974469297893
63, 0.35935974469297893
64, 0.35935974469297893
65, 0.35935974469297893
66, 0.35935974469297893
67, 0.35935974469297893
68, 0.35935974469297893
69, 0.35935974469297893
70, 0.35935974469297893
71, 0.35935974469297893
72, 0.35935974469297893
73, 0.35935974469297893
74, 0.35935974469297893
75, 0.35935974469297893
76, 0.35935974469297893
77, 0.35935974469297893
78, 0.35935974469297893
79, 0.35935974469297893
80, 0.35935974469297893
81, 0.35935974469297893
82, 0.35935974469297893
83, 0.35935974469297893
84, 0.35935974469297893
85, 0.35935974469297893
86, 0.35935974469297893
87, 0.35935974469297893
88, 0.35935974469297893
89, 0.35935974469297893
90, 0.35935974469297893
91, 0.35935974469297893
92, 0.35935974469297893
93, 0.35935974469297893
94, 0.35935974469297893
95, 0.35935974469297893
96, 0.35935974469297893
97, 0.35935974469297893
98, 0.35935974469297893
99, 0.35935974469297893
100, 0.35935974469297893
101, 0.35935974469297893
102, 0.35935974469297893
103, 0.35935974469297893
104, 0.35935974469297893
105, 0.35935974469297893
106, 0.35935974469297893
107, 0.35935974469297893
108, 0.35935974469297893
109, 0.35935974469297893
110, 0.35935974469297893
111, 0.35935974469297893
112, 0.35935974469297893
113, 0.35935974469297893
114, 0.35935974469297893
115, 0.35935974469297893
116, 0.35935974469297893
117, 0.35935974469297893
118, 0.35935974469297893
119, 0.35935974469297893
120, 0.35935974469297893
121, 0.35935974469297893
122, 0.35935974469297893
123, 0.35935974469297893
124, 0.35935974469297893
125, 0.35935974469297893
126, 0.35935974469297893
127, 0.35935974469297893
128, 0.35935974469297893
129, 0.35935974469297893
130, 0.35935974469297893
131, 0.35935974469297893
132, 0.35935974469297893
133, 0.35935974469297893
134, 0.35935974469297893
135, 0.35935974469297893
136, 0.35935974469297893
137, 0.35935974469297893
138, 0.35935974469297893
139, 0.35935974469297893
140, 0.35935974469297893
141, 0.35935974469297893
142, 0.35935974469297893
143, 0.35935974469297893
144, 0.35935974469297893
145, 0.35935974469297893
146, 0.35935974469297893
147, 0.35935974469297893
148, 0.35935974469297893
149, 0.35935974469297893
150, 0.35935974469297893
151, 0.35935974469297893
152, 0.35935974469297893
153, 0.35935974469297893
154, 0.35935974469297893
155, 0.35935974469297893
156, 0.35935974469297893
157, 0.35935974469297893
158, 0.35935974469297893
159, 0.35935974469297893
160, 0.35935974469297893
161, 0.35935974469297893
162, 0.35935974469297893
163, 0.35935974469297893
164, 0.35935974469297893
165, 0.35935974469297893
166, 0.35935974469297893
167, 0.35935974469297893
168, 0.35935974469297893
169, 0.35935974469297893
170, 0.35935974469297893
171, 0.35935974469297893
172, 0.35935974469297893
173, 0.35935974469297893
174, 0.35935974469297893
175, 0.35935974469297893
176, 0.35935974469297893
177, 0.35935974469297893
178, 0.35935974469297893
179, 0.35935974469297893
180, 0.35935974469297893
181, 0.35935974469297893
182, 0.35935974469297893
183, 0.35935974469297893
184, 0.35935974469297893
185, 0.35935974469297893
186, 0.35935974469297893
187, 0.35935974469297893
188, 0.35935974469297893
189, 0.35935974469297893
190, 0.35935974469297893
191, 0.35935974469297893
192, 0.35935974469297893
193, 0.35935974469297893
194, 0.35935974469297893
195, 0.35935974469297893
196, 0.35935974469297893
197, 0.35935974469297893
198, 0.35935974469297893
199, 0.35935974469297893
200, 0.35935974469297893


==> figures/data_rec_sample/k=200_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 1.1140209483786123
2, 2.1325231098862107
3, 3.121586171281426
4, 4.10122579867853
5, 5.077809688756675
6, 6.053398442966846
7, 7.028662664716515
8, 8.003821001806068
9, 8.978944786913363
10, 9.954057296564779
11, 10.929166126602922
12, 11.904273755836016
13, 12.87938099319771
14, 13.854488102675797
15, 14.829595170420246
16, 15.804702224545302
17, 16.779809274225798
18, 17.75491632245585
19, 18.73002337021256
20, 19.705130417814804
21, 20.680237465366638
22, 21.65534451290202
23, 22.630451560432036
24, 23.6055586079603
25, inf
26, inf
27, inf
28, inf
29, inf
30, inf
31, inf
32, inf
33, inf
34, inf
35, inf
36, inf
37, inf
38, inf
39, inf
40, inf
41, inf
42, inf
43, inf
44, inf
45, inf
46, inf
47, inf
48, inf
49, inf
50, inf
51, inf
52, inf
53, inf
54, inf
55, inf
56, inf
57, inf
58, inf
59, inf
60, inf
61, inf
62, inf
63, inf
64, inf
65, inf
66, inf
67, inf
68, inf
69, inf
70, inf
71, inf
72, inf
73, inf
74, inf
75, inf
76, inf
77, inf
78, inf
79, inf
80, inf
81, inf
82, inf
83, inf
84, inf
85, inf
86, inf
87, inf
88, inf
89, inf
90, inf
91, inf
92, inf
93, inf
94, inf
95, inf
96, inf
97, inf
98, inf
99, inf
100, inf
101, inf
102, inf
103, inf
104, inf
105, inf
106, inf
107, inf
108, inf
109, inf
110, inf
111, inf
112, inf
113, inf
114, inf
115, inf
116, inf
117, inf
118, inf
119, inf
120, inf
121, inf
122, inf
123, inf
124, inf
125, inf
126, inf
127, inf
128, inf
129, inf
130, inf
131, inf
132, inf
133, inf
134, inf
135, inf
136, inf
137, inf
138, inf
139, inf
140, inf
141, inf
142, inf
143, inf
144, inf
145, inf
146, inf
147, inf
148, inf
149, inf
150, inf
151, inf
152, inf
153, inf
154, inf
155, inf
156, inf
157, inf
158, inf
159, inf
160, inf
161, inf
162, inf
163, inf
164, inf
165, inf
166, inf
167, inf
168, inf
169, inf
170, inf
171, inf
172, inf
173, inf
174, inf
175, inf
176, inf
177, inf
178, inf
179, inf
180, inf
181, inf
182, inf
183, inf
184, inf
185, inf
186, inf
187, inf
188, inf
189, inf
190, inf
191, inf
192, inf
193, inf
194, inf
195, inf
196, inf
197, inf
198, inf
199, inf
200, inf


==> figures/data_rec_sample/k=40_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.041132391827161836
2, 0.05710034814270376
3, 0.06330174315262702
4, 0.06571052574736308
5, 0.06664621648558325
6, 0.067009693845268
7, 0.06715089114904928
8, 0.06720574119539809
9, 0.06722704848449894
10, 0.06723532561176723
11, 0.06723854098327141
12, 0.06723979004160031
13, 0.06724027525668552
14, 0.06724046374562664
15, 0.06724053696693036
16, 0.06724056541082353
17, 0.0672405764602726
18, 0.0672405807525937
19, 0.06724058242000902
20, 0.06724058306774106
21, 0.06724058331936204
22, 0.06724058341710797
23, 0.06724058345507877
24, 0.06724058346982908
25, 0.06724058347555917
26, 0.067240583477785
27, 0.06724058347864974
28, 0.06724058347898565
29, 0.06724058347911607
30, 0.06724058347916678
31, 0.06724058347918656
32, 0.06724058347919415
33, 0.06724058347919709
34, 0.06724058347919831
35, 0.06724058347919885
36, 0.06724058347919903
37, 0.06724058347919905
38, 0.06724058347919903
39, 0.06724058347919905
40, 0.06724058347919903


==> figures/data_rec_sample/k=40_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.08595841014108366
2, 0.12102966231254436
3, 0.13537161109301393
4, 0.1412421355615891
5, 0.14364602847005625
6, 0.1446305447009008
7, 0.14503378056743566
8, 0.14519894141747186
9, 0.14526659017893123
10, 0.14529429877682615
11, 0.14530564810237334
12, 0.14531029674206264
13, 0.1453122008074253
14, 0.14531298070554788
15, 0.14531330014894772
16, 0.14531343099179106
17, 0.14531348458453974
18, 0.14531350653593303
19, 0.14531351552714317
20, 0.14531351920990998
21, 0.14531352071835774
22, 0.14531352133621234
23, 0.1453135215892834
24, 0.14531352169294026
25, 0.1453135217353978
26, 0.1453135217527884
27, 0.14531352175991136
28, 0.14531352176282886
29, 0.14531352176402385
30, 0.14531352176451343
31, 0.14531352176471385
32, 0.14531352176479606
33, 0.14531352176482976
34, 0.14531352176484344
35, 0.14531352176484913
36, 0.14531352176485146
37, 0.1453135217648517
38, 0.1453135217648517
39, 0.1453135217648517
40, 0.1453135217648517


==> figures/data_rec_sample/k=40_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.19038731121123914
2, 0.2791358824508108
3, 0.32109367648374426
4, 0.34106633477657217
5, 0.35060505542951625
6, 0.35516785600685763
7, 0.3573521060020085
8, 0.35839810464541194
9, 0.35889910215670207
10, 0.3591390828306685
11, 0.359254039543436
12, 0.3593091077235658
13, 0.35933548749922645
14, 0.3593481244816309
15, 0.35935417812145976
16, 0.35935707806948347
17, 0.35935846726719634
18, 0.3593591327517899
19, 0.359359451547156
20, 0.3593596042636755
21, 0.35935967742137603
22, 0.3593597124670233
23, 0.35935972925537707
24, 0.3593597372977117
25, 0.3593597411503319
26, 0.3593597429959006
27, 0.35935974388000647
28, 0.359359744303531
29, 0.35935974450641694
30, 0.35935974460360787
31, 0.3593597446501664
32, 0.3593597446724701
33, 0.3593597446831544
34, 0.3593597446882725
35, 0.3593597446907247
36, 0.3593597446918991
37, 0.3593597446924618
38, 0.3593597446927314
39, 0.3593597446928605
40, 0.3593597446929224


==> figures/data_rec_sample/k=80_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.041132391827161836
2, 0.05710034814270376
3, 0.06330174315262702
4, 0.06571052574736308
5, 0.06664621648558325
6, 0.067009693845268
7, 0.06715089114904928
8, 0.06720574119539809
9, 0.06722704848449894
10, 0.06723532561176723
11, 0.06723854098327141
12, 0.06723979004160031
13, 0.06724027525668552
14, 0.06724046374562664
15, 0.06724053696693036
16, 0.06724056541082353
17, 0.0672405764602726
18, 0.0672405807525937
19, 0.06724058242000902
20, 0.06724058306774106
21, 0.06724058331936204
22, 0.06724058341710797
23, 0.06724058345507877
24, 0.06724058346982908
25, 0.06724058347555917
26, 0.067240583477785
27, 0.06724058347864974
28, 0.06724058347898565
29, 0.06724058347911607
30, 0.06724058347916678
31, 0.06724058347918656
32, 0.06724058347919415
33, 0.06724058347919709
34, 0.06724058347919831
35, 0.06724058347919885
36, 0.06724058347919903
37, 0.06724058347919905
38, 0.06724058347919903
39, 0.06724058347919905
40, 0.06724058347919903
41, 0.06724058347919905
42, 0.06724058347919903
43, 0.06724058347919905
44, 0.06724058347919903
45, 0.06724058347919905
46, 0.06724058347919903
47, 0.06724058347919905
48, 0.06724058347919903
49, 0.06724058347919905
50, 0.06724058347919903
51, 0.06724058347919905
52, 0.06724058347919903
53, 0.06724058347919905
54, 0.06724058347919903
55, 0.06724058347919905
56, 0.06724058347919903
57, 0.06724058347919905
58, 0.06724058347919903
59, 0.06724058347919905
60, 0.06724058347919903
61, 0.06724058347919905
62, 0.06724058347919903
63, 0.06724058347919905
64, 0.06724058347919903
65, 0.06724058347919905
66, 0.06724058347919903
67, 0.06724058347919905
68, 0.06724058347919903
69, 0.06724058347919905
70, 0.06724058347919903
71, 0.06724058347919905
72, 0.06724058347919903
73, 0.06724058347919905
74, 0.06724058347919903
75, 0.06724058347919905
76, 0.06724058347919903
77, 0.06724058347919905
78, 0.06724058347919903
79, 0.06724058347919905
80, 0.06724058347919903


==> figures/data_rec_sample/k=80_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.08595841014108366
2, 0.12102966231254436
3, 0.13537161109301393
4, 0.1412421355615891
5, 0.14364602847005625
6, 0.1446305447009008
7, 0.14503378056743566
8, 0.14519894141747186
9, 0.14526659017893123
10, 0.14529429877682615
11, 0.14530564810237334
12, 0.14531029674206264
13, 0.1453122008074253
14, 0.14531298070554788
15, 0.14531330014894772
16, 0.14531343099179106
17, 0.14531348458453974
18, 0.14531350653593303
19, 0.14531351552714317
20, 0.14531351920990998
21, 0.14531352071835774
22, 0.14531352133621234
23, 0.1453135215892834
24, 0.14531352169294026
25, 0.1453135217353978
26, 0.1453135217527884
27, 0.14531352175991136
28, 0.14531352176282886
29, 0.14531352176402385
30, 0.14531352176451343
31, 0.14531352176471385
32, 0.14531352176479606
33, 0.14531352176482976
34, 0.14531352176484344
35, 0.14531352176484913
36, 0.14531352176485146
37, 0.1453135217648517
38, 0.1453135217648517
39, 0.1453135217648517
40, 0.1453135217648517
41, 0.1453135217648517
42, 0.1453135217648517
43, 0.1453135217648517
44, 0.1453135217648517
45, 0.1453135217648517
46, 0.1453135217648517
47, 0.1453135217648517
48, 0.1453135217648517
49, 0.1453135217648517
50, 0.1453135217648517
51, 0.1453135217648517
52, 0.1453135217648517
53, 0.1453135217648517
54, 0.1453135217648517
55, 0.1453135217648517
56, 0.1453135217648517
57, 0.1453135217648517
58, 0.1453135217648517
59, 0.1453135217648517
60, 0.1453135217648517
61, 0.1453135217648517
62, 0.1453135217648517
63, 0.1453135217648517
64, 0.1453135217648517
65, 0.1453135217648517
66, 0.1453135217648517
67, 0.1453135217648517
68, 0.1453135217648517
69, 0.1453135217648517
70, 0.1453135217648517
71, 0.1453135217648517
72, 0.1453135217648517
73, 0.1453135217648517
74, 0.1453135217648517
75, 0.1453135217648517
76, 0.1453135217648517
77, 0.1453135217648517
78, 0.1453135217648517
79, 0.1453135217648517
80, 0.1453135217648517


==> figures/data_rec_sample/k=80_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.19038731121123914
2, 0.2791358824508108
3, 0.32109367648374426
4, 0.34106633477657217
5, 0.35060505542951625
6, 0.35516785600685763
7, 0.3573521060020085
8, 0.35839810464541194
9, 0.35889910215670207
10, 0.3591390828306685
11, 0.359254039543436
12, 0.3593091077235658
13, 0.35933548749922645
14, 0.3593481244816309
15, 0.35935417812145976
16, 0.35935707806948347
17, 0.35935846726719634
18, 0.3593591327517899
19, 0.359359451547156
20, 0.3593596042636755
21, 0.35935967742137603
22, 0.3593597124670233
23, 0.35935972925537707
24, 0.3593597372977117
25, 0.3593597411503319
26, 0.3593597429959006
27, 0.35935974388000647
28, 0.359359744303531
29, 0.35935974450641694
30, 0.35935974460360787
31, 0.3593597446501664
32, 0.3593597446724701
33, 0.3593597446831544
34, 0.3593597446882725
35, 0.3593597446907247
36, 0.3593597446918991
37, 0.3593597446924618
38, 0.3593597446927314
39, 0.3593597446928605
40, 0.3593597446929224
41, 0.35935974469295184
42, 0.3593597446929661
43, 0.35935974469297277
44, 0.35935974469297594
45, 0.3593597446929776
46, 0.3593597446929776
47, 0.3593597446929776
48, 0.3593597446929776
49, 0.3593597446929776
50, 0.3593597446929776
51, 0.3593597446929776
52, 0.3593597446929776
53, 0.3593597446929776
54, 0.3593597446929776
55, 0.3593597446929776
56, 0.3593597446929776
57, 0.3593597446929776
58, 0.3593597446929776
59, 0.3593597446929776
60, 0.3593597446929776
61, 0.3593597446929776
62, 0.3593597446929776
63, 0.3593597446929776
64, 0.3593597446929776
65, 0.3593597446929776
66, 0.3593597446929776
67, 0.3593597446929776
68, 0.3593597446929776
69, 0.3593597446929776
70, 0.3593597446929776
71, 0.3593597446929776
72, 0.3593597446929776
73, 0.3593597446929776
74, 0.3593597446929776
75, 0.3593597446929776
76, 0.3593597446929776
77, 0.3593597446929776
78, 0.3593597446929776
79, 0.3593597446929776
80, 0.3593597446929776


==> figures/data_rec_sample/k=80_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 1.1140209483786123
2, 2.1325231098862107
3, 3.121586171281426
4, 4.10122579867853
5, 5.077809688756675
6, 6.053398442966846
7, 7.028662664716515
8, 8.003821001806068
9, 8.978944786913363
10, 9.954057296564779
11, 10.929166126602922
12, 11.904273755836016
13, 12.87938099319771
14, 13.854488102675797
15, 14.829595170420246
16, 15.804702224545302
17, 16.779809274225798
18, 17.75491632245585
19, 18.73002337021256
20, 19.705130417814804
21, 20.680237465366638
22, 21.65534451290202
23, 22.630451560432036
24, 23.6055586079603
25, inf
26, inf
27, inf
28, inf
29, inf
30, inf
31, inf
32, inf
33, inf
34, inf
35, inf
36, inf
37, inf
38, inf
39, inf
40, inf
41, inf
42, inf
43, inf
44, inf
45, inf
46, inf
47, inf
48, inf
49, inf
50, inf
51, inf
52, inf
53, inf
54, inf
55, inf
56, inf
57, inf
58, inf
59, inf
60, inf
61, inf
62, inf
63, inf
64, inf
65, inf
66, inf
67, inf
68, inf
69, inf
70, inf
71, inf
72, inf
73, inf
74, inf
75, inf
76, inf
77, inf
78, inf
79, inf
80, inf


==> figures/data_rec_sample_baseline/k=200_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.05
2, 0.1
3, 0.15000000000000002
4, 0.2
5, 0.25
6, 0.3
7, 0.35
8, 0.39999999999999997
9, 0.44999999999999996
10, 0.49999999999999994
11, 0.5499999999999999
12, 0.6
13, 0.65
14, 0.7000000000000001
15, 0.7500000000000001
16, 0.8000000000000002
17, 0.8500000000000002
18, 0.9000000000000002
19, 0.9500000000000003
20, 1.0000000000000002
21, 1.0500000000000003
22, 1.1000000000000003
23, 1.1500000000000004
24, 1.2000000000000004
25, 1.2500000000000004
26, 1.3000000000000005
27, 1.3500000000000005
28, 1.4000000000000006
29, 1.4500000000000006
30, 1.5000000000000007
31, 1.5500000000000007
32, 1.6000000000000008
33, 1.6500000000000008
34, 1.7000000000000008
35, 1.7500000000000009
36, 1.800000000000001
37, 1.850000000000001
38, 1.900000000000001
39, 1.950000000000001
40, 2.000000000000001
41, 2.0500000000000007
42, 2.1000000000000005
43, 2.1500000000000004
44, 2.2
45, 2.25
46, 2.3
47, 2.3499999999999996
48, 2.3999999999999995
49, 2.4499999999999993
50, 2.499999999999999
51, 2.549999999999999
52, 2.5999999999999988
53, 2.6499999999999986
54, 2.6999999999999984
55, 2.7499999999999982
56, 2.799999999999998
57, 2.849999999999998
58, 2.8999999999999977
59, 2.9499999999999975
60, 2.9999999999999973
61, 3.049999999999997
62, 3.099999999999997
63, 3.149999999999997
64, 3.1999999999999966
65, 3.2499999999999964
66, 3.2999999999999963
67, 3.349999999999996
68, 3.399999999999996
69, 3.4499999999999957
70, 3.4999999999999956
71, 3.5499999999999954
72, 3.599999999999995
73, 3.649999999999995
74, 3.699999999999995
75, 3.7499999999999947
76, 3.7999999999999945
77, 3.8499999999999943
78, 3.899999999999994
79, 3.949999999999994
80, 3.999999999999994
81, 4.049999999999994
82, 4.099999999999993
83, 4.149999999999993
84, 4.199999999999993
85, 4.249999999999993
86, 4.299999999999993
87, 4.3499999999999925
88, 4.399999999999992
89, 4.449999999999992
90, 4.499999999999992
91, 4.549999999999992
92, 4.599999999999992
93, 4.6499999999999915
94, 4.699999999999991
95, 4.749999999999991
96, 4.799999999999991
97, 4.849999999999991
98, 4.899999999999991
99, 4.94999999999999
100, 4.99999999999999
101, 5.04999999999999
102, 5.09999999999999
103, 5.14999999999999
104, 5.1999999999999895
105, 5.249999999999989
106, 5.299999999999989
107, 5.349999999999989
108, 5.399999999999989
109, 5.449999999999989
110, 5.4999999999999885
111, 5.549999999999988
112, 5.599999999999988
113, 5.649999999999988
114, 5.699999999999988
115, 5.749999999999988
116, 5.799999999999987
117, 5.849999999999987
118, 5.899999999999987
119, 5.949999999999987
120, 5.999999999999987
121, 6.0499999999999865
122, 6.099999999999986
123, 6.149999999999986
124, 6.199999999999986
125, 6.249999999999986
126, 6.299999999999986
127, 6.349999999999985
128, 6.399999999999985
129, 6.449999999999985
130, 6.499999999999985
131, 6.549999999999985
132, 6.5999999999999845
133, 6.649999999999984
134, 6.699999999999984
135, 6.749999999999984
136, 6.799999999999984
137, 6.849999999999984
138, 6.8999999999999835
139, 6.949999999999983
140, 6.999999999999983
141, 7.049999999999983
142, 7.099999999999983
143, 7.149999999999983
144, 7.199999999999982
145, 7.249999999999982
146, 7.299999999999982
147, 7.349999999999982
148, 7.399999999999982
149, 7.4499999999999815
150, 7.499999999999981
151, 7.549999999999981
152, 7.599999999999981
153, 7.649999999999981
154, 7.699999999999981
155, 7.7499999999999805
156, 7.79999999999998
157, 7.84999999999998
158, 7.89999999999998
159, 7.94999999999998
160, 7.99999999999998
161, 8.04999999999998
162, 8.09999999999998
163, 8.14999999999998
164, 8.199999999999982
165, 8.249999999999982
166, 8.299999999999983
167, 8.349999999999984
168, 8.399999999999984
169, 8.449999999999985
170, 8.499999999999986
171, 8.549999999999986
172, 8.599999999999987
173, 8.649999999999988
174, 8.699999999999989
175, 8.74999999999999
176, 8.79999999999999
177, 8.84999999999999
178, 8.899999999999991
179, 8.949999999999992
180, 8.999999999999993
181, 9.049999999999994
182, 9.099999999999994
183, 9.149999999999995
184, 9.199999999999996
185, 9.249999999999996
186, 9.299999999999997
187, 9.349999999999998
188, 9.399999999999999
189, 9.45
190, 9.5
191, 9.55
192, 9.600000000000001
193, 9.650000000000002
194, 9.700000000000003
195, 9.750000000000004
196, 9.800000000000004
197, 9.850000000000005
198, 9.900000000000006
199, 9.950000000000006
200, 10.000000000000007


==> figures/data_rec_sample_baseline/k=200_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.1
2, 0.2
3, 0.30000000000000004
4, 0.4
5, 0.5
6, 0.6
7, 0.7
8, 0.7999999999999999
9, 0.8999999999999999
10, 0.9999999999999999
11, 1.0999999999999999
12, 1.2
13, 1.3
14, 1.4000000000000001
15, 1.5000000000000002
16, 1.6000000000000003
17, 1.7000000000000004
18, 1.8000000000000005
19, 1.9000000000000006
20, 2.0000000000000004
21, 2.1000000000000005
22, 2.2000000000000006
23, 2.3000000000000007
24, 2.400000000000001
25, 2.500000000000001
26, 2.600000000000001
27, 2.700000000000001
28, 2.800000000000001
29, 2.9000000000000012
30, 3.0000000000000013
31, 3.1000000000000014
32, 3.2000000000000015
33, 3.3000000000000016
34, 3.4000000000000017
35, 3.5000000000000018
36, 3.600000000000002
37, 3.700000000000002
38, 3.800000000000002
39, 3.900000000000002
40, 4.000000000000002
41, 4.100000000000001
42, 4.200000000000001
43, 4.300000000000001
44, 4.4
45, 4.5
46, 4.6
47, 4.699999999999999
48, 4.799999999999999
49, 4.899999999999999
50, 4.999999999999998
51, 5.099999999999998
52, 5.1999999999999975
53, 5.299999999999997
54, 5.399999999999997
55, 5.4999999999999964
56, 5.599999999999996
57, 5.699999999999996
58, 5.799999999999995
59, 5.899999999999995
60, 5.999999999999995
61, 6.099999999999994
62, 6.199999999999994
63, 6.299999999999994
64, 6.399999999999993
65, 6.499999999999993
66, 6.5999999999999925
67, 6.699999999999992
68, 6.799999999999992
69, 6.8999999999999915
70, 6.999999999999991
71, 7.099999999999991
72, 7.19999999999999
73, 7.29999999999999
74, 7.39999999999999
75, 7.499999999999989
76, 7.599999999999989
77, 7.699999999999989
78, 7.799999999999988
79, 7.899999999999988
80, 7.999999999999988
81, 8.099999999999987
82, 8.199999999999987
83, 8.299999999999986
84, 8.399999999999986
85, 8.499999999999986
86, 8.599999999999985
87, 8.699999999999985
88, 8.799999999999985
89, 8.899999999999984
90, 8.999999999999984
91, 9.099999999999984
92, 9.199999999999983
93, 9.299999999999983
94, 9.399999999999983
95, 9.499999999999982
96, 9.599999999999982
97, 9.699999999999982
98, 9.799999999999981
99, 9.89999999999998
100, 9.99999999999998
101, 10.09999999999998
102, 10.19999999999998
103, 10.29999999999998
104, 10.399999999999979
105, 10.499999999999979
106, 10.599999999999978
107, 10.699999999999978
108, 10.799999999999978
109, 10.899999999999977
110, 10.999999999999977
111, 11.099999999999977
112, 11.199999999999976
113, 11.299999999999976
114, 11.399999999999975
115, 11.499999999999975
116, 11.599999999999975
117, 11.699999999999974
118, 11.799999999999974
119, 11.899999999999974
120, 11.999999999999973
121, 12.099999999999973
122, 12.199999999999973
123, 12.299999999999972
124, 12.399999999999972
125, 12.499999999999972
126, 12.599999999999971
127, 12.69999999999997
128, 12.79999999999997
129, 12.89999999999997
130, 12.99999999999997
131, 13.09999999999997
132, 13.199999999999969
133, 13.299999999999969
134, 13.399999999999968
135, 13.499999999999968
136, 13.599999999999968
137, 13.699999999999967
138, 13.799999999999967
139, 13.899999999999967
140, 13.999999999999966
141, 14.099999999999966
142, 14.199999999999966
143, 14.299999999999965
144, 14.399999999999965
145, 14.499999999999964
146, 14.599999999999964
147, 14.699999999999964
148, 14.799999999999963
149, 14.899999999999963
150, 14.999999999999963
151, 15.099999999999962
152, 15.199999999999962
153, 15.299999999999962
154, 15.399999999999961
155, 15.499999999999961
156, 15.59999999999996
157, 15.69999999999996
158, 15.79999999999996
159, 15.89999999999996
160, 15.99999999999996
161, 16.09999999999996
162, 16.19999999999996
163, 16.29999999999996
164, 16.399999999999963
165, 16.499999999999964
166, 16.599999999999966
167, 16.699999999999967
168, 16.79999999999997
169, 16.89999999999997
170, 16.99999999999997
171, 17.099999999999973
172, 17.199999999999974
173, 17.299999999999976
174, 17.399999999999977
175, 17.49999999999998
176, 17.59999999999998
177, 17.69999999999998
178, 17.799999999999983
179, 17.899999999999984
180, 17.999999999999986
181, 18.099999999999987
182, 18.19999999999999
183, 18.29999999999999
184, 18.39999999999999
185, 18.499999999999993
186, 18.599999999999994
187, 18.699999999999996
188, 18.799999999999997
189, 18.9
190, 19.0
191, 19.1
192, 19.200000000000003
193, 19.300000000000004
194, 19.400000000000006
195, 19.500000000000007
196, 19.60000000000001
197, 19.70000000000001
198, 19.80000000000001
199, 19.900000000000013
200, 20.000000000000014


==> figures/data_rec_sample_baseline/k=200_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.15
2, 0.3
3, 0.44999999999999996
4, 0.6
5, 0.75
6, 0.9
7, 1.05
8, 1.2
9, 1.3499999999999999
10, 1.4999999999999998
11, 1.6499999999999997
12, 1.7999999999999996
13, 1.9499999999999995
14, 2.0999999999999996
15, 2.2499999999999996
16, 2.3999999999999995
17, 2.5499999999999994
18, 2.6999999999999993
19, 2.849999999999999
20, 2.999999999999999
21, 3.149999999999999
22, 3.299999999999999
23, 3.449999999999999
24, 3.5999999999999988
25, 3.7499999999999987
26, 3.8999999999999986
27, 4.049999999999999
28, 4.199999999999999
29, 4.35
30, 4.5
31, 4.65
32, 4.800000000000001
33, 4.950000000000001
34, 5.100000000000001
35, 5.250000000000002
36, 5.400000000000002
37, 5.5500000000000025
38, 5.700000000000003
39, 5.850000000000003
40, 6.0000000000000036
41, 6.150000000000004
42, 6.300000000000004
43, 6.450000000000005
44, 6.600000000000005
45, 6.750000000000005
46, 6.900000000000006
47, 7.050000000000006
48, 7.200000000000006
49, 7.350000000000007
50, 7.500000000000007
51, 7.6500000000000075
52, 7.800000000000008
53, 7.950000000000008
54, 8.100000000000009
55, 8.250000000000009
56, 8.40000000000001
57, 8.55000000000001
58, 8.70000000000001
59, 8.85000000000001
60, 9.00000000000001
61, 9.150000000000011
62, 9.300000000000011
63, 9.450000000000012
64, 9.600000000000012
65, 9.750000000000012
66, 9.900000000000013
67, 10.050000000000013
68, 10.200000000000014
69, 10.350000000000014
70, 10.500000000000014
71, 10.650000000000015
72, 10.800000000000015
73, 10.950000000000015
74, 11.100000000000016
75, 11.250000000000016
76, 11.400000000000016
77, 11.550000000000017
78, 11.700000000000017
79, 11.850000000000017
80, 12.000000000000018
81, 12.150000000000018
82, 12.300000000000018
83, 12.450000000000019
84, 12.60000000000002
85, 12.75000000000002
86, 12.90000000000002
87, 13.05000000000002
88, 13.20000000000002
89, 13.350000000000021
90, 13.500000000000021
91, 13.650000000000022
92, 13.800000000000022
93, 13.950000000000022
94, 14.100000000000023
95, 14.250000000000023
96, 14.400000000000023
97, 14.550000000000024
98, 14.700000000000024
99, 14.850000000000025
100, 15.000000000000025
101, 15.150000000000025
102, 15.300000000000026
103, 15.450000000000026
104, 15.600000000000026
105, 15.750000000000027
106, 15.900000000000027
107, 16.050000000000026
108, 16.200000000000024
109, 16.350000000000023
110, 16.50000000000002
111, 16.65000000000002
112, 16.80000000000002
113, 16.950000000000017
114, 17.100000000000016
115, 17.250000000000014
116, 17.400000000000013
117, 17.55000000000001
118, 17.70000000000001
119, 17.85000000000001
120, 18.000000000000007
121, 18.150000000000006
122, 18.300000000000004
123, 18.450000000000003
124, 18.6
125, 18.75
126, 18.9
127, 19.049999999999997
128, 19.199999999999996
129, 19.349999999999994
130, 19.499999999999993
131, 19.64999999999999
132, 19.79999999999999
133, 19.94999999999999
134, 20.099999999999987
135, 20.249999999999986
136, 20.399999999999984
137, 20.549999999999983
138, 20.69999999999998
139, 20.84999999999998
140, 20.99999999999998
141, 21.149999999999977
142, 21.299999999999976
143, 21.449999999999974
144, 21.599999999999973
145, 21.74999999999997
146, 21.89999999999997
147, 22.04999999999997
148, 22.199999999999967
149, 22.349999999999966
150, 22.499999999999964
151, 22.649999999999963
152, 22.79999999999996
153, 22.94999999999996
154, 23.09999999999996
155, 23.249999999999957
156, 23.399999999999956
157, 23.549999999999955
158, 23.699999999999953
159, 23.84999999999995
160, 23.99999999999995
161, 24.14999999999995
162, 24.299999999999947
163, 24.449999999999946
164, 24.599999999999945
165, 24.749999999999943
166, 24.89999999999994
167, 25.04999999999994
168, 25.19999999999994
169, 25.349999999999937
170, 25.499999999999936
171, 25.649999999999935
172, 25.799999999999933
173, 25.949999999999932
174, 26.09999999999993
175, 26.24999999999993
176, 26.399999999999928
177, 26.549999999999926
178, 26.699999999999925
179, 26.849999999999923
180, 26.999999999999922
181, 27.14999999999992
182, 27.29999999999992
183, 27.449999999999918
184, 27.599999999999916
185, 27.749999999999915
186, 27.899999999999913
187, 28.049999999999912
188, 28.19999999999991
189, 28.34999999999991
190, 28.499999999999908
191, 28.649999999999906
192, 28.799999999999905
193, 28.949999999999903
194, 29.099999999999902
195, 29.2499999999999
196, 29.3999999999999
197, 29.549999999999898
198, 29.699999999999896
199, 29.849999999999895
200, 29.999999999999893


==> figures/data_rec_sample_baseline/k=40_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.05
2, 0.1
3, 0.15000000000000002
4, 0.2
5, 0.25
6, 0.3
7, 0.35
8, 0.39999999999999997
9, 0.44999999999999996
10, 0.49999999999999994
11, 0.5499999999999999
12, 0.6
13, 0.65
14, 0.7000000000000001
15, 0.7500000000000001
16, 0.8000000000000002
17, 0.8500000000000002
18, 0.9000000000000002
19, 0.9500000000000003
20, 1.0000000000000002
21, 1.0500000000000003
22, 1.1000000000000003
23, 1.1500000000000004
24, 1.2000000000000004
25, 1.2500000000000004
26, 1.3000000000000005
27, 1.3500000000000005
28, 1.4000000000000006
29, 1.4500000000000006
30, 1.5000000000000007
31, 1.5500000000000007
32, 1.6000000000000008
33, 1.6500000000000008
34, 1.7000000000000008
35, 1.7500000000000009
36, 1.800000000000001
37, 1.850000000000001
38, 1.900000000000001
39, 1.950000000000001
40, 2.000000000000001


==> figures/data_rec_sample_baseline/k=40_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.075
2, 0.15
3, 0.22499999999999998
4, 0.3
5, 0.375
6, 0.45
7, 0.525
8, 0.6
9, 0.6749999999999999
10, 0.7499999999999999
11, 0.8249999999999998
12, 0.8999999999999998
13, 0.9749999999999998
14, 1.0499999999999998
15, 1.1249999999999998
16, 1.1999999999999997
17, 1.2749999999999997
18, 1.3499999999999996
19, 1.4249999999999996
20, 1.4999999999999996
21, 1.5749999999999995
22, 1.6499999999999995
23, 1.7249999999999994
24, 1.7999999999999994
25, 1.8749999999999993
26, 1.9499999999999993
27, 2.0249999999999995
28, 2.0999999999999996
29, 2.175
30, 2.25
31, 2.325
32, 2.4000000000000004
33, 2.4750000000000005
34, 2.5500000000000007
35, 2.625000000000001
36, 2.700000000000001
37, 2.7750000000000012
38, 2.8500000000000014
39, 2.9250000000000016
40, 3.0000000000000018


==> figures/data_rec_sample_baseline/k=40_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.1
2, 0.2
3, 0.30000000000000004
4, 0.4
5, 0.5
6, 0.6
7, 0.7
8, 0.7999999999999999
9, 0.8999999999999999
10, 0.9999999999999999
11, 1.0999999999999999
12, 1.2
13, 1.3
14, 1.4000000000000001
15, 1.5000000000000002
16, 1.6000000000000003
17, 1.7000000000000004
18, 1.8000000000000005
19, 1.9000000000000006
20, 2.0000000000000004
21, 2.1000000000000005
22, 2.2000000000000006
23, 2.3000000000000007
24, 2.400000000000001
25, 2.500000000000001
26, 2.600000000000001
27, 2.700000000000001
28, 2.800000000000001
29, 2.9000000000000012
30, 3.0000000000000013
31, 3.1000000000000014
32, 3.2000000000000015
33, 3.3000000000000016
34, 3.4000000000000017
35, 3.5000000000000018
36, 3.600000000000002
37, 3.700000000000002
38, 3.800000000000002
39, 3.900000000000002
40, 4.000000000000002


==> figures/data_rec_sample_baseline/k=80_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.05
2, 0.1
3, 0.15000000000000002
4, 0.2
5, 0.25
6, 0.3
7, 0.35
8, 0.39999999999999997
9, 0.44999999999999996
10, 0.49999999999999994
11, 0.5499999999999999
12, 0.6
13, 0.65
14, 0.7000000000000001
15, 0.7500000000000001
16, 0.8000000000000002
17, 0.8500000000000002
18, 0.9000000000000002
19, 0.9500000000000003
20, 1.0000000000000002
21, 1.0500000000000003
22, 1.1000000000000003
23, 1.1500000000000004
24, 1.2000000000000004
25, 1.2500000000000004
26, 1.3000000000000005
27, 1.3500000000000005
28, 1.4000000000000006
29, 1.4500000000000006
30, 1.5000000000000007
31, 1.5500000000000007
32, 1.6000000000000008
33, 1.6500000000000008
34, 1.7000000000000008
35, 1.7500000000000009
36, 1.800000000000001
37, 1.850000000000001
38, 1.900000000000001
39, 1.950000000000001
40, 2.000000000000001
41, 2.0500000000000007
42, 2.1000000000000005
43, 2.1500000000000004
44, 2.2
45, 2.25
46, 2.3
47, 2.3499999999999996
48, 2.3999999999999995
49, 2.4499999999999993
50, 2.499999999999999
51, 2.549999999999999
52, 2.5999999999999988
53, 2.6499999999999986
54, 2.6999999999999984
55, 2.7499999999999982
56, 2.799999999999998
57, 2.849999999999998
58, 2.8999999999999977
59, 2.9499999999999975
60, 2.9999999999999973
61, 3.049999999999997
62, 3.099999999999997
63, 3.149999999999997
64, 3.1999999999999966
65, 3.2499999999999964
66, 3.2999999999999963
67, 3.349999999999996
68, 3.399999999999996
69, 3.4499999999999957
70, 3.4999999999999956
71, 3.5499999999999954
72, 3.599999999999995
73, 3.649999999999995
74, 3.699999999999995
75, 3.7499999999999947
76, 3.7999999999999945
77, 3.8499999999999943
78, 3.899999999999994
79, 3.949999999999994
80, 3.999999999999994


==> figures/data_rec_sample_baseline/k=80_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.075
2, 0.15
3, 0.22499999999999998
4, 0.3
5, 0.375
6, 0.45
7, 0.525
8, 0.6
9, 0.6749999999999999
10, 0.7499999999999999
11, 0.8249999999999998
12, 0.8999999999999998
13, 0.9749999999999998
14, 1.0499999999999998
15, 1.1249999999999998
16, 1.1999999999999997
17, 1.2749999999999997
18, 1.3499999999999996
19, 1.4249999999999996
20, 1.4999999999999996
21, 1.5749999999999995
22, 1.6499999999999995
23, 1.7249999999999994
24, 1.7999999999999994
25, 1.8749999999999993
26, 1.9499999999999993
27, 2.0249999999999995
28, 2.0999999999999996
29, 2.175
30, 2.25
31, 2.325
32, 2.4000000000000004
33, 2.4750000000000005
34, 2.5500000000000007
35, 2.625000000000001
36, 2.700000000000001
37, 2.7750000000000012
38, 2.8500000000000014
39, 2.9250000000000016
40, 3.0000000000000018
41, 3.075000000000002
42, 3.150000000000002
43, 3.2250000000000023
44, 3.3000000000000025
45, 3.3750000000000027
46, 3.450000000000003
47, 3.525000000000003
48, 3.600000000000003
49, 3.6750000000000034
50, 3.7500000000000036
51, 3.8250000000000037
52, 3.900000000000004
53, 3.975000000000004
54, 4.050000000000004
55, 4.125000000000004
56, 4.200000000000005
57, 4.275000000000005
58, 4.350000000000005
59, 4.425000000000005
60, 4.500000000000005
61, 4.5750000000000055
62, 4.650000000000006
63, 4.725000000000006
64, 4.800000000000006
65, 4.875000000000006
66, 4.950000000000006
67, 5.025000000000007
68, 5.100000000000007
69, 5.175000000000007
70, 5.250000000000007
71, 5.325000000000007
72, 5.4000000000000075
73, 5.475000000000008
74, 5.550000000000008
75, 5.625000000000008
76, 5.700000000000008
77, 5.775000000000008
78, 5.8500000000000085
79, 5.925000000000009
80, 6.000000000000009


==> figures/data_rec_sample_baseline/k=80_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.1
2, 0.2
3, 0.30000000000000004
4, 0.4
5, 0.5
6, 0.6
7, 0.7
8, 0.7999999999999999
9, 0.8999999999999999
10, 0.9999999999999999
11, 1.0999999999999999
12, 1.2
13, 1.3
14, 1.4000000000000001
15, 1.5000000000000002
16, 1.6000000000000003
17, 1.7000000000000004
18, 1.8000000000000005
19, 1.9000000000000006
20, 2.0000000000000004
21, 2.1000000000000005
22, 2.2000000000000006
23, 2.3000000000000007
24, 2.400000000000001
25, 2.500000000000001
26, 2.600000000000001
27, 2.700000000000001
28, 2.800000000000001
29, 2.9000000000000012
30, 3.0000000000000013
31, 3.1000000000000014
32, 3.2000000000000015
33, 3.3000000000000016
34, 3.4000000000000017
35, 3.5000000000000018
36, 3.600000000000002
37, 3.700000000000002
38, 3.800000000000002
39, 3.900000000000002
40, 4.000000000000002
41, 4.100000000000001
42, 4.200000000000001
43, 4.300000000000001
44, 4.4
45, 4.5
46, 4.6
47, 4.699999999999999
48, 4.799999999999999
49, 4.899999999999999
50, 4.999999999999998
51, 5.099999999999998
52, 5.1999999999999975
53, 5.299999999999997
54, 5.399999999999997
55, 5.4999999999999964
56, 5.599999999999996
57, 5.699999999999996
58, 5.799999999999995
59, 5.899999999999995
60, 5.999999999999995
61, 6.099999999999994
62, 6.199999999999994
63, 6.299999999999994
64, 6.399999999999993
65, 6.499999999999993
66, 6.5999999999999925
67, 6.699999999999992
68, 6.799999999999992
69, 6.8999999999999915
70, 6.999999999999991
71, 7.099999999999991
72, 7.19999999999999
73, 7.29999999999999
74, 7.39999999999999
75, 7.499999999999989
76, 7.599999999999989
77, 7.699999999999989
78, 7.799999999999988
79, 7.899999999999988
80, 7.999999999999988


==> figures/data_rec_sample_baseline/k=80_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.15
2, 0.3
3, 0.44999999999999996
4, 0.6
5, 0.75
6, 0.9
7, 1.05
8, 1.2
9, 1.3499999999999999
10, 1.4999999999999998
11, 1.6499999999999997
12, 1.7999999999999996
13, 1.9499999999999995
14, 2.0999999999999996
15, 2.2499999999999996
16, 2.3999999999999995
17, 2.5499999999999994
18, 2.6999999999999993
19, 2.849999999999999
20, 2.999999999999999
21, 3.149999999999999
22, 3.299999999999999
23, 3.449999999999999
24, 3.5999999999999988
25, 3.7499999999999987
26, 3.8999999999999986
27, 4.049999999999999
28, 4.199999999999999
29, 4.35
30, 4.5
31, 4.65
32, 4.800000000000001
33, 4.950000000000001
34, 5.100000000000001
35, 5.250000000000002
36, 5.400000000000002
37, 5.5500000000000025
38, 5.700000000000003
39, 5.850000000000003
40, 6.0000000000000036
41, 6.150000000000004
42, 6.300000000000004
43, 6.450000000000005
44, 6.600000000000005
45, 6.750000000000005
46, 6.900000000000006
47, 7.050000000000006
48, 7.200000000000006
49, 7.350000000000007
50, 7.500000000000007
51, 7.6500000000000075
52, 7.800000000000008
53, 7.950000000000008
54, 8.100000000000009
55, 8.250000000000009
56, 8.40000000000001
57, 8.55000000000001
58, 8.70000000000001
59, 8.85000000000001
60, 9.00000000000001
61, 9.150000000000011
62, 9.300000000000011
63, 9.450000000000012
64, 9.600000000000012
65, 9.750000000000012
66, 9.900000000000013
67, 10.050000000000013
68, 10.200000000000014
69, 10.350000000000014
70, 10.500000000000014
71, 10.650000000000015
72, 10.800000000000015
73, 10.950000000000015
74, 11.100000000000016
75, 11.250000000000016
76, 11.400000000000016
77, 11.550000000000017
78, 11.700000000000017
79, 11.850000000000017
80, 12.000000000000018


==> figures/data_rec_small_b_sample/k=200_a=10_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.34953880688060895
2, 0.47430323357953724
3, 0.5249004303758183
4, 0.5463580779426472
5, 0.5556229186908076
6, 0.5596536821755356
7, 0.561413047215153
8, 0.5621820741419092
9, 0.5625184279286749
10, 0.5626655807996693
11, 0.5627299669721451
12, 0.5627581403542954
13, 0.5627704684277155
14, 0.5627758629842335
15, 0.5627782235612183
16, 0.5627792565162478
17, 0.5627797085231037
18, 0.5627799063151334
19, 0.5627799928662391
20, 0.5627800307398301
21, 0.5627800473128008
22, 0.5627800545649085
23, 0.562780057738333
24, 0.5627800591269805
25, 0.5627800597346339
26, 0.5627800600005346
27, 0.5627800601168893
28, 0.5627800601678045
29, 0.5627800601900842
30, 0.5627800601998336
31, 0.5627800602040999
32, 0.5627800602059668
33, 0.5627800602067835
34, 0.562780060207141
35, 0.5627800602072973
36, 0.5627800602073659
37, 0.5627800602073958
38, 0.5627800602074089
39, 0.5627800602074147
40, 0.5627800602074172
41, 0.5627800602074183
42, 0.5627800602074187
43, 0.562780060207419
44, 0.5627800602074192
45, 0.5627800602074193
46, 0.5627800602074193
47, 0.5627800602074193
48, 0.5627800602074193
49, 0.5627800602074193
50, 0.5627800602074193
51, 0.5627800602074193
52, 0.5627800602074193
53, 0.5627800602074193
54, 0.5627800602074193
55, 0.5627800602074193
56, 0.5627800602074193
57, 0.5627800602074193
58, 0.5627800602074193
59, 0.5627800602074193
60, 0.5627800602074193
61, 0.5627800602074193
62, 0.5627800602074193
63, 0.5627800602074193
64, 0.5627800602074193
65, 0.5627800602074193
66, 0.5627800602074193
67, 0.5627800602074193
68, 0.5627800602074193
69, 0.5627800602074193
70, 0.5627800602074193
71, 0.5627800602074193
72, 0.5627800602074193
73, 0.5627800602074193
74, 0.5627800602074193
75, 0.5627800602074193
76, 0.5627800602074193
77, 0.5627800602074193
78, 0.5627800602074193
79, 0.5627800602074193
80, 0.5627800602074193
81, 0.5627800602074193
82, 0.5627800602074193
83, 0.5627800602074193
84, 0.5627800602074193
85, 0.5627800602074193
86, 0.5627800602074193
87, 0.5627800602074193
88, 0.5627800602074193
89, 0.5627800602074193
90, 0.5627800602074193
91, 0.5627800602074193
92, 0.5627800602074193
93, 0.5627800602074193
94, 0.5627800602074193
95, 0.5627800602074193
96, 0.5627800602074193
97, 0.5627800602074193
98, 0.5627800602074193
99, 0.5627800602074193
100, 0.5627800602074193
101, 0.5627800602074193
102, 0.5627800602074193
103, 0.5627800602074193
104, 0.5627800602074193
105, 0.5627800602074193
106, 0.5627800602074193
107, 0.5627800602074193
108, 0.5627800602074193
109, 0.5627800602074193
110, 0.5627800602074193
111, 0.5627800602074193
112, 0.5627800602074193
113, 0.5627800602074193
114, 0.5627800602074193
115, 0.5627800602074193
116, 0.5627800602074193
117, 0.5627800602074193
118, 0.5627800602074193
119, 0.5627800602074193
120, 0.5627800602074193
121, 0.5627800602074193
122, 0.5627800602074193
123, 0.5627800602074193
124, 0.5627800602074193
125, 0.5627800602074193
126, 0.5627800602074193
127, 0.5627800602074193
128, 0.5627800602074193
129, 0.5627800602074193
130, 0.5627800602074193
131, 0.5627800602074193
132, 0.5627800602074193
133, 0.5627800602074193
134, 0.5627800602074193
135, 0.5627800602074193
136, 0.5627800602074193
137, 0.5627800602074193
138, 0.5627800602074193
139, 0.5627800602074193
140, 0.5627800602074193
141, 0.5627800602074193
142, 0.5627800602074193
143, 0.5627800602074193
144, 0.5627800602074193
145, 0.5627800602074193
146, 0.5627800602074193
147, 0.5627800602074193
148, 0.5627800602074193
149, 0.5627800602074193
150, 0.5627800602074193
151, 0.5627800602074193
152, 0.5627800602074193
153, 0.5627800602074193
154, 0.5627800602074193
155, 0.5627800602074193
156, 0.5627800602074193
157, 0.5627800602074193
158, 0.5627800602074193
159, 0.5627800602074193
160, 0.5627800602074193
161, 0.5627800602074193
162, 0.5627800602074193
163, 0.5627800602074193
164, 0.5627800602074193
165, 0.5627800602074193
166, 0.5627800602074193
167, 0.5627800602074193
168, 0.5627800602074193
169, 0.5627800602074193
170, 0.5627800602074193
171, 0.5627800602074193
172, 0.5627800602074193
173, 0.5627800602074193
174, 0.5627800602074193
175, 0.5627800602074193
176, 0.5627800602074193
177, 0.5627800602074193
178, 0.5627800602074193
179, 0.5627800602074193
180, 0.5627800602074193
181, 0.5627800602074193
182, 0.5627800602074193
183, 0.5627800602074193
184, 0.5627800602074193
185, 0.5627800602074193
186, 0.5627800602074193
187, 0.5627800602074193
188, 0.5627800602074193
189, 0.5627800602074193
190, 0.5627800602074193
191, 0.5627800602074193
192, 0.5627800602074193
193, 0.5627800602074193
194, 0.5627800602074193
195, 0.5627800602074193
196, 0.5627800602074193
197, 0.5627800602074193
198, 0.5627800602074193
199, 0.5627800602074193
200, 0.5627800602074193


==> figures/data_rec_small_b_sample/k=200_a=20_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.33272445392043454
2, 0.4518938060034863
3, 0.5004087135791646
4, 0.5210687570935768
5, 0.5300278979810278
6, 0.5339429878803162
7, 0.5356595625003828
8, 0.5364132907322215
9, 0.5367444550200264
10, 0.5368899988002763
11, 0.5369539718650472
12, 0.5369820924344635
13, 0.5369944536554317
14, 0.5369998874493012
15, 0.5370022760686194
16, 0.537003326074174
17, 0.5370037876431791
18, 0.5370039905430861
19, 0.5370040797353388
20, 0.5370041189431365
21, 0.5370041361783943
22, 0.5370041437547982
23, 0.5370041470852907
24, 0.5370041485493336
25, 0.5370041491929085
26, 0.5370041494758159
27, 0.5370041496001785
28, 0.537004149654847
29, 0.5370041496788783
30, 0.5370041496894423
31, 0.5370041496940859
32, 0.5370041496961274
33, 0.5370041496970248
34, 0.5370041496974192
35, 0.5370041496975927
36, 0.5370041496976689
37, 0.5370041496977024
38, 0.5370041496977171
39, 0.5370041496977237
40, 0.5370041496977264
41, 0.5370041496977276
42, 0.5370041496977283
43, 0.5370041496977285
44, 0.5370041496977285
45, 0.5370041496977285
46, 0.5370041496977285
47, 0.5370041496977285
48, 0.5370041496977285
49, 0.5370041496977285
50, 0.5370041496977285
51, 0.5370041496977285
52, 0.5370041496977285
53, 0.5370041496977285
54, 0.5370041496977285
55, 0.5370041496977285
56, 0.5370041496977285
57, 0.5370041496977285
58, 0.5370041496977285
59, 0.5370041496977285
60, 0.5370041496977285
61, 0.5370041496977285
62, 0.5370041496977285
63, 0.5370041496977285
64, 0.5370041496977285
65, 0.5370041496977285
66, 0.5370041496977285
67, 0.5370041496977285
68, 0.5370041496977285
69, 0.5370041496977285
70, 0.5370041496977285
71, 0.5370041496977285
72, 0.5370041496977285
73, 0.5370041496977285
74, 0.5370041496977285
75, 0.5370041496977285
76, 0.5370041496977285
77, 0.5370041496977285
78, 0.5370041496977285
79, 0.5370041496977285
80, 0.5370041496977285
81, 0.5370041496977285
82, 0.5370041496977285
83, 0.5370041496977285
84, 0.5370041496977285
85, 0.5370041496977285
86, 0.5370041496977285
87, 0.5370041496977285
88, 0.5370041496977285
89, 0.5370041496977285
90, 0.5370041496977285
91, 0.5370041496977285
92, 0.5370041496977285
93, 0.5370041496977285
94, 0.5370041496977285
95, 0.5370041496977285
96, 0.5370041496977285
97, 0.5370041496977285
98, 0.5370041496977285
99, 0.5370041496977285
100, 0.5370041496977285
101, 0.5370041496977285
102, 0.5370041496977285
103, 0.5370041496977285
104, 0.5370041496977285
105, 0.5370041496977285
106, 0.5370041496977285
107, 0.5370041496977285
108, 0.5370041496977285
109, 0.5370041496977285
110, 0.5370041496977285
111, 0.5370041496977285
112, 0.5370041496977285
113, 0.5370041496977285
114, 0.5370041496977285
115, 0.5370041496977285
116, 0.5370041496977285
117, 0.5370041496977285
118, 0.5370041496977285
119, 0.5370041496977285
120, 0.5370041496977285
121, 0.5370041496977285
122, 0.5370041496977285
123, 0.5370041496977285
124, 0.5370041496977285
125, 0.5370041496977285
126, 0.5370041496977285
127, 0.5370041496977285
128, 0.5370041496977285
129, 0.5370041496977285
130, 0.5370041496977285
131, 0.5370041496977285
132, 0.5370041496977285
133, 0.5370041496977285
134, 0.5370041496977285
135, 0.5370041496977285
136, 0.5370041496977285
137, 0.5370041496977285
138, 0.5370041496977285
139, 0.5370041496977285
140, 0.5370041496977285
141, 0.5370041496977285
142, 0.5370041496977285
143, 0.5370041496977285
144, 0.5370041496977285
145, 0.5370041496977285
146, 0.5370041496977285
147, 0.5370041496977285
148, 0.5370041496977285
149, 0.5370041496977285
150, 0.5370041496977285
151, 0.5370041496977285
152, 0.5370041496977285
153, 0.5370041496977285
154, 0.5370041496977285
155, 0.5370041496977285
156, 0.5370041496977285
157, 0.5370041496977285
158, 0.5370041496977285
159, 0.5370041496977285
160, 0.5370041496977285
161, 0.5370041496977285
162, 0.5370041496977285
163, 0.5370041496977285
164, 0.5370041496977285
165, 0.5370041496977285
166, 0.5370041496977285
167, 0.5370041496977285
168, 0.5370041496977285
169, 0.5370041496977285
170, 0.5370041496977285
171, 0.5370041496977285
172, 0.5370041496977285
173, 0.5370041496977285
174, 0.5370041496977285
175, 0.5370041496977285
176, 0.5370041496977285
177, 0.5370041496977285
178, 0.5370041496977285
179, 0.5370041496977285
180, 0.5370041496977285
181, 0.5370041496977285
182, 0.5370041496977285
183, 0.5370041496977285
184, 0.5370041496977285
185, 0.5370041496977285
186, 0.5370041496977285
187, 0.5370041496977285
188, 0.5370041496977285
189, 0.5370041496977285
190, 0.5370041496977285
191, 0.5370041496977285
192, 0.5370041496977285
193, 0.5370041496977285
194, 0.5370041496977285
195, 0.5370041496977285
196, 0.5370041496977285
197, 0.5370041496977285
198, 0.5370041496977285
199, 0.5370041496977285
200, 0.5370041496977285


==> figures/data_rec_small_b_sample/k=200_a=30_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.32857971531880453
2, 0.44667513983891177
3, 0.49494212922105624
4, 0.5155836170626156
5, 0.5245742844481426
6, 0.5285209589708993
7, 0.5302593341765346
8, 0.5310261687124509
9, 0.5313646574371261
10, 0.5315141130330273
11, 0.5315801117536201
12, 0.5316092580446145
13, 0.5316221299212979
14, 0.5316278145906769
15, 0.5316303251509772
16, 0.5316314339096568
17, 0.5316319235800191
18, 0.5316321398373238
19, 0.5316322353449022
20, 0.5316322775247412
21, 0.5316322961529892
22, 0.5316323043799444
23, 0.5316323080132859
24, 0.5316323096179101
25, 0.5316323103265742
26, 0.5316323106395477
27, 0.5316323107777688
28, 0.5316323108388126
29, 0.5316323108657719
30, 0.5316323108776784
31, 0.5316323108829366
32, 0.5316323108852589
33, 0.5316323108862845
34, 0.5316323108867375
35, 0.5316323108869374
36, 0.5316323108870259
37, 0.5316323108870648
38, 0.5316323108870822
39, 0.5316323108870898
40, 0.5316323108870931
41, 0.5316323108870946
42, 0.5316323108870952
43, 0.5316323108870955
44, 0.5316323108870956
45, 0.5316323108870956
46, 0.5316323108870956
47, 0.5316323108870956
48, 0.5316323108870956
49, 0.5316323108870956
50, 0.5316323108870956
51, 0.5316323108870956
52, 0.5316323108870956
53, 0.5316323108870956
54, 0.5316323108870956
55, 0.5316323108870956
56, 0.5316323108870956
57, 0.5316323108870956
58, 0.5316323108870956
59, 0.5316323108870956
60, 0.5316323108870956
61, 0.5316323108870956
62, 0.5316323108870956
63, 0.5316323108870956
64, 0.5316323108870956
65, 0.5316323108870956
66, 0.5316323108870956
67, 0.5316323108870956
68, 0.5316323108870956
69, 0.5316323108870956
70, 0.5316323108870956
71, 0.5316323108870956
72, 0.5316323108870956
73, 0.5316323108870956
74, 0.5316323108870956
75, 0.5316323108870956
76, 0.5316323108870956
77, 0.5316323108870956
78, 0.5316323108870956
79, 0.5316323108870956
80, 0.5316323108870956
81, 0.5316323108870956
82, 0.5316323108870956
83, 0.5316323108870956
84, 0.5316323108870956
85, 0.5316323108870956
86, 0.5316323108870956
87, 0.5316323108870956
88, 0.5316323108870956
89, 0.5316323108870956
90, 0.5316323108870956
91, 0.5316323108870956
92, 0.5316323108870956
93, 0.5316323108870956
94, 0.5316323108870956
95, 0.5316323108870956
96, 0.5316323108870956
97, 0.5316323108870956
98, 0.5316323108870956
99, 0.5316323108870956
100, 0.5316323108870956
101, 0.5316323108870956
102, 0.5316323108870956
103, 0.5316323108870956
104, 0.5316323108870956
105, 0.5316323108870956
106, 0.5316323108870956
107, 0.5316323108870956
108, 0.5316323108870956
109, 0.5316323108870956
110, 0.5316323108870956
111, 0.5316323108870956
112, 0.5316323108870956
113, 0.5316323108870956
114, 0.5316323108870956
115, 0.5316323108870956
116, 0.5316323108870956
117, 0.5316323108870956
118, 0.5316323108870956
119, 0.5316323108870956
120, 0.5316323108870956
121, 0.5316323108870956
122, 0.5316323108870956
123, 0.5316323108870956
124, 0.5316323108870956
125, 0.5316323108870956
126, 0.5316323108870956
127, 0.5316323108870956
128, 0.5316323108870956
129, 0.5316323108870956
130, 0.5316323108870956
131, 0.5316323108870956
132, 0.5316323108870956
133, 0.5316323108870956
134, 0.5316323108870956
135, 0.5316323108870956
136, 0.5316323108870956
137, 0.5316323108870956
138, 0.5316323108870956
139, 0.5316323108870956
140, 0.5316323108870956
141, 0.5316323108870956
142, 0.5316323108870956
143, 0.5316323108870956
144, 0.5316323108870956
145, 0.5316323108870956
146, 0.5316323108870956
147, 0.5316323108870956
148, 0.5316323108870956
149, 0.5316323108870956
150, 0.5316323108870956
151, 0.5316323108870956
152, 0.5316323108870956
153, 0.5316323108870956
154, 0.5316323108870956
155, 0.5316323108870956
156, 0.5316323108870956
157, 0.5316323108870956
158, 0.5316323108870956
159, 0.5316323108870956
160, 0.5316323108870956
161, 0.5316323108870956
162, 0.5316323108870956
163, 0.5316323108870956
164, 0.5316323108870956
165, 0.5316323108870956
166, 0.5316323108870956
167, 0.5316323108870956
168, 0.5316323108870956
169, 0.5316323108870956
170, 0.5316323108870956
171, 0.5316323108870956
172, 0.5316323108870956
173, 0.5316323108870956
174, 0.5316323108870956
175, 0.5316323108870956
176, 0.5316323108870956
177, 0.5316323108870956
178, 0.5316323108870956
179, 0.5316323108870956
180, 0.5316323108870956
181, 0.5316323108870956
182, 0.5316323108870956
183, 0.5316323108870956
184, 0.5316323108870956
185, 0.5316323108870956
186, 0.5316323108870956
187, 0.5316323108870956
188, 0.5316323108870956
189, 0.5316323108870956
190, 0.5316323108870956
191, 0.5316323108870956
192, 0.5316323108870956
193, 0.5316323108870956
194, 0.5316323108870956
195, 0.5316323108870956
196, 0.5316323108870956
197, 0.5316323108870956
198, 0.5316323108870956
199, 0.5316323108870956
200, 0.5316323108870956


==> figures/data_sgm_sample/k=150_a=10_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.001002722467042443
2, 0.002005444934084886
3, 0.0030081674011273292
4, 0.004010889868169772
5, 0.005013612335212215
6, 0.0060163348022546585
7, 0.0070190572692971015
8, 0.008021779736339545
9, 0.009024502203381989
10, 0.010027224670424432
11, 0.011029947137466876
12, 0.01203266960450932
13, 0.013035392071551764
14, 0.014038114538594208
15, 0.015040837005636652
16, 0.016043559472679096
17, 0.01704628193972154
18, 0.018049004406763984
19, 0.019051726873806428
20, 0.020054449340848872
21, 0.021057171807891316
22, 0.02205989427493376
23, 0.023062616741976204
24, 0.024065339209018648
25, 0.02506806167606109
26, 0.026070784143103536
27, 0.02707350661014598
28, 0.028076229077188423
29, 0.029078951544230867
30, 0.03008167401127331
31, 0.031084396478315755
32, 0.0320871189453582
33, 0.03308984141240064
34, 0.03409256387944309
35, 0.03509528634648553
36, 0.036098008813527975
37, 0.03710073128057042
38, 0.03810345374761286
39, 0.03910617621465531
40, 0.04010889868169775
41, 0.041111621148740195
42, 0.04211434361578264
43, 0.04311706608282508
44, 0.04411978854986753
45, 0.04512251101690997
46, 0.046125233483952414
47, 0.04712795595099486
48, 0.0481306784180373
49, 0.049133400885079746
50, 0.05013612335212219
51, 0.051138845819164634
52, 0.05214156828620708
53, 0.05314429075324952
54, 0.054147013220291966
55, 0.05514973568733441
56, 0.056152458154376854
57, 0.0571551806214193
58, 0.05815790308846174
59, 0.059160625555504186
60, 0.06016334802254663
61, 0.061166070489589074
62, 0.06216879295663152
63, 0.06317151542367395
64, 0.0641742378907164
65, 0.06517696035775884
66, 0.06617968282480129
67, 0.06718240529184373
68, 0.06818512775888617
69, 0.06918785022592862
70, 0.07019057269297106
71, 0.0711932951600135
72, 0.07219601762705595
73, 0.0731987400940984
74, 0.07420146256114084
75, 0.07520418502818328
76, 0.07620690749522573
77, 0.07720962996226817
78, 0.07821235242931061
79, 0.07921507489635306
80, 0.0802177973633955
81, 0.08122051983043795
82, 0.08222324229748039
83, 0.08322596476452283
84, 0.08422868723156528
85, 0.08523140969860772
86, 0.08623413216565017
87, 0.08723685463269261
88, 0.08823957709973505
89, 0.0892422995667775
90, 0.09024502203381994
91, 0.09124774450086238
92, 0.09225046696790483
93, 0.09325318943494727
94, 0.09425591190198972
95, 0.09525863436903216
96, 0.0962613568360746
97, 0.09726407930311705
98, 0.09826680177015949
99, 0.09926952423720194
100, 0.10027224670424438
101, 0.10127496917128682
102, 0.10227769163832927
103, 0.10328041410537171
104, 0.10428313657241416
105, 0.1052858590394566
106, 0.10628858150649904
107, 0.10729130397354149
108, 0.10829402644058393
109, 0.10929674890762638
110, 0.11029947137466882
111, 0.11130219384171126
112, 0.11230491630875371
113, 0.11330763877579615
114, 0.1143103612428386
115, 0.11531308370988104
116, 0.11631580617692348
117, 0.11731852864396593
118, 0.11832125111100837
119, 0.11932397357805082
120, 0.12032669604509326
121, 0.1213294185121357
122, 0.12233214097917815
123, 0.12333486344622059
124, 0.12433758591326304
125, 0.12534030838030547
126, 0.1263430308473479
127, 0.12734575331439035
128, 0.1283484757814328
129, 0.12935119824847524
130, 0.13035392071551768
131, 0.13135664318256013
132, 0.13235936564960257
133, 0.13336208811664502
134, 0.13436481058368746
135, 0.1353675330507299
136, 0.13637025551777235
137, 0.1373729779848148
138, 0.13837570045185724
139, 0.13937842291889968
140, 0.14038114538594212
141, 0.14138386785298457
142, 0.142386590320027
143, 0.14338931278706946
144, 0.1443920352541119
145, 0.14539475772115434
146, 0.1463974801881968
147, 0.14740020265523923
148, 0.14840292512228168
149, 0.14940564758932412
150, 0.15040837005636656


==> figures/data_sgm_sample/k=150_a=20_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.0020091596460437154
2, 0.004018319292087431
3, 0.006027478938131147
4, 0.008036638584174862
5, 0.010045798230218577
6, 0.012054957876262292
7, 0.014064117522306007
8, 0.016073277168349723
9, 0.01808243681439344
10, 0.020091596460437153
11, 0.02210075610648087
12, 0.024109915752524583
13, 0.0261190753985683
14, 0.028128235044612013
15, 0.03013739469065573
16, 0.03214655433669945
17, 0.03415571398274316
18, 0.03616487362878688
19, 0.03817403327483059
20, 0.04018319292087431
21, 0.04219235256691802
22, 0.04420151221296174
23, 0.04621067185900545
24, 0.04821983150504917
25, 0.05022899115109288
26, 0.0522381507971366
27, 0.05424731044318031
28, 0.05625647008922403
29, 0.05826562973526774
30, 0.06027478938131146
31, 0.06228394902735517
32, 0.0642931086733989
33, 0.06630226831944261
34, 0.06831142796548632
35, 0.07032058761153004
36, 0.07232974725757375
37, 0.07433890690361747
38, 0.07634806654966118
39, 0.0783572261957049
40, 0.08036638584174861
41, 0.08237554548779233
42, 0.08438470513383604
43, 0.08639386477987976
44, 0.08840302442592347
45, 0.09041218407196719
46, 0.0924213437180109
47, 0.09443050336405462
48, 0.09643966301009833
49, 0.09844882265614205
50, 0.10045798230218576
51, 0.10246714194822948
52, 0.1044763015942732
53, 0.10648546124031691
54, 0.10849462088636062
55, 0.11050378053240434
56, 0.11251294017844805
57, 0.11452209982449177
58, 0.11653125947053548
59, 0.1185404191165792
60, 0.12054957876262291
61, 0.12255873840866663
62, 0.12456789805471034
63, 0.12657705770075406
64, 0.1285862173467978
65, 0.13059537699284152
66, 0.13260453663888525
67, 0.13461369628492897
68, 0.1366228559309727
69, 0.13863201557701643
70, 0.14064117522306016
71, 0.1426503348691039
72, 0.14465949451514762
73, 0.14666865416119135
74, 0.14867781380723508
75, 0.1506869734532788
76, 0.15269613309932253
77, 0.15470529274536626
78, 0.15671445239141
79, 0.15872361203745372
80, 0.16073277168349745
81, 0.16274193132954118
82, 0.1647510909755849
83, 0.16676025062162864
84, 0.16876941026767237
85, 0.1707785699137161
86, 0.17278772955975982
87, 0.17479688920580355
88, 0.17680604885184728
89, 0.178815208497891
90, 0.18082436814393474
91, 0.18283352778997847
92, 0.1848426874360222
93, 0.18685184708206592
94, 0.18886100672810965
95, 0.19087016637415338
96, 0.1928793260201971
97, 0.19488848566624084
98, 0.19689764531228457
99, 0.1989068049583283
100, 0.20091596460437203
101, 0.20292512425041576
102, 0.20493428389645948
103, 0.2069434435425032
104, 0.20895260318854694
105, 0.21096176283459067
106, 0.2129709224806344
107, 0.21498008212667813
108, 0.21698924177272186
109, 0.2189984014187656
110, 0.22100756106480932
111, 0.22301672071085304
112, 0.22502588035689677
113, 0.2270350400029405
114, 0.22904419964898423
115, 0.23105335929502796
116, 0.2330625189410717
117, 0.23507167858711542
118, 0.23708083823315915
119, 0.23908999787920288
120, 0.2410991575252466
121, 0.24310831717129033
122, 0.24511747681733406
123, 0.2471266364633778
124, 0.24913579610942152
125, 0.25114495575546525
126, 0.25315411540150895
127, 0.25516327504755265
128, 0.25717243469359635
129, 0.25918159433964005
130, 0.26119075398568375
131, 0.26319991363172746
132, 0.26520907327777116
133, 0.26721823292381486
134, 0.26922739256985856
135, 0.27123655221590226
136, 0.27324571186194596
137, 0.27525487150798966
138, 0.27726403115403336
139, 0.27927319080007706
140, 0.28128235044612077
141, 0.28329151009216447
142, 0.28530066973820817
143, 0.28730982938425187
144, 0.28931898903029557
145, 0.29132814867633927
146, 0.293337308322383
147, 0.2953464679684267
148, 0.2973556276144704
149, 0.2993647872605141
150, 0.3013739469065578


==> figures/data_sgm_sample/k=150_a=30_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.0030193385819137202
2, 0.0060386771638274404
3, 0.00905801574574116
4, 0.012077354327654881
5, 0.015096692909568601
6, 0.01811603149148232
7, 0.02113537007339604
8, 0.024154708655309762
9, 0.027174047237223484
10, 0.030193385819137206
11, 0.03321272440105093
12, 0.03623206298296465
13, 0.03925140156487837
14, 0.04227074014679209
15, 0.045290078728705815
16, 0.04830941731061954
17, 0.05132875589253326
18, 0.05434809447444698
19, 0.0573674330563607
20, 0.060386771638274425
21, 0.06340611022018815
22, 0.06642544880210187
23, 0.06944478738401559
24, 0.07246412596592931
25, 0.07548346454784303
26, 0.07850280312975676
27, 0.08152214171167048
28, 0.0845414802935842
29, 0.08756081887549792
30, 0.09058015745741164
31, 0.09359949603932537
32, 0.09661883462123909
33, 0.09963817320315281
34, 0.10265751178506653
35, 0.10567685036698025
36, 0.10869618894889398
37, 0.1117155275308077
38, 0.11473486611272142
39, 0.11775420469463514
40, 0.12077354327654886
41, 0.12379288185846259
42, 0.1268122204403763
43, 0.12983155902229002
44, 0.13285089760420374
45, 0.13587023618611746
46, 0.13888957476803118
47, 0.1419089133499449
48, 0.14492825193185863
49, 0.14794759051377235
50, 0.15096692909568607
51, 0.1539862676775998
52, 0.1570056062595135
53, 0.16002494484142724
54, 0.16304428342334096
55, 0.16606362200525468
56, 0.1690829605871684
57, 0.17210229916908212
58, 0.17512163775099585
59, 0.17814097633290957
60, 0.1811603149148233
61, 0.184179653496737
62, 0.18719899207865073
63, 0.19021833066056446
64, 0.19323766924247818
65, 0.1962570078243919
66, 0.19927634640630562
67, 0.20229568498821934
68, 0.20531502357013307
69, 0.2083343621520468
70, 0.2113537007339605
71, 0.21437303931587423
72, 0.21739237789778795
73, 0.22041171647970167
74, 0.2234310550616154
75, 0.22645039364352912
76, 0.22946973222544284
77, 0.23248907080735656
78, 0.23550840938927028
79, 0.238527747971184
80, 0.24154708655309773
81, 0.24456642513501145
82, 0.24758576371692517
83, 0.25060510229883887
84, 0.2536244408807526
85, 0.2566437794626663
86, 0.25966311804458003
87, 0.26268245662649375
88, 0.2657017952084075
89, 0.2687211337903212
90, 0.2717404723722349
91, 0.27475981095414864
92, 0.27777914953606236
93, 0.2807984881179761
94, 0.2838178266998898
95, 0.28683716528180353
96, 0.28985650386371725
97, 0.292875842445631
98, 0.2958951810275447
99, 0.2989145196094584
100, 0.30193385819137214
101, 0.30495319677328586
102, 0.3079725353551996
103, 0.3109918739371133
104, 0.314011212519027
105, 0.31703055110094075
106, 0.32004988968285447
107, 0.3230692282647682
108, 0.3260885668466819
109, 0.32910790542859564
110, 0.33212724401050936
111, 0.3351465825924231
112, 0.3381659211743368
113, 0.3411852597562505
114, 0.34420459833816425
115, 0.34722393692007797
116, 0.3502432755019917
117, 0.3532626140839054
118, 0.35628195266581913
119, 0.35930129124773286
120, 0.3623206298296466
121, 0.3653399684115603
122, 0.368359306993474
123, 0.37137864557538774
124, 0.37439798415730147
125, 0.3774173227392152
126, 0.3804366613211289
127, 0.38345599990304263
128, 0.38647533848495635
129, 0.3894946770668701
130, 0.3925140156487838
131, 0.3955333542306975
132, 0.39855269281261124
133, 0.40157203139452496
134, 0.4045913699764387
135, 0.4076107085583524
136, 0.41063004714026613
137, 0.41364938572217985
138, 0.4166687243040936
139, 0.4196880628860073
140, 0.422707401467921
141, 0.42572674004983474
142, 0.42874607863174846
143, 0.4317654172136622
144, 0.4347847557955759
145, 0.4378040943774896
146, 0.44082343295940335
147, 0.44384277154131707
148, 0.4468621101232308
149, 0.4498814487051445
150, 0.45290078728705824


==> figures/data_sgm_sample/k=200_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0020162668297146473
2, 0.004032533659429295
3, 0.006048800489143942
4, 0.00806506731885859
5, 0.010081334148573236
6, 0.012097600978287883
7, 0.01411386780800253
8, 0.01613013463771718
9, 0.018146401467431825
10, 0.020162668297146472
11, 0.02217893512686112
12, 0.024195201956575766
13, 0.026211468786290413
14, 0.02822773561600506
15, 0.030244002445719707
16, 0.03226026927543436
17, 0.034276536105149004
18, 0.03629280293486365
19, 0.0383090697645783
20, 0.040325336594292945
21, 0.04234160342400759
22, 0.04435787025372224
23, 0.046374137083436885
24, 0.04839040391315153
25, 0.05040667074286618
26, 0.052422937572580826
27, 0.05443920440229547
28, 0.05645547123201012
29, 0.058471738061724766
30, 0.06048800489143941
31, 0.06250427172115407
32, 0.06452053855086871
33, 0.06653680538058336
34, 0.06855307221029801
35, 0.07056933904001265
36, 0.0725856058697273
37, 0.07460187269944195
38, 0.0766181395291566
39, 0.07863440635887124
40, 0.08065067318858589
41, 0.08266694001830054
42, 0.08468320684801518
43, 0.08669947367772983
44, 0.08871574050744448
45, 0.09073200733715912
46, 0.09274827416687377
47, 0.09476454099658842
48, 0.09678080782630306
49, 0.09879707465601771
50, 0.10081334148573236
51, 0.102829608315447
52, 0.10484587514516165
53, 0.1068621419748763
54, 0.10887840880459095
55, 0.11089467563430559
56, 0.11291094246402024
57, 0.11492720929373489
58, 0.11694347612344953
59, 0.11895974295316418
60, 0.12097600978287883
61, 0.12299227661259347
62, 0.12500854344230813
63, 0.12702481027202278
64, 0.12904107710173743
65, 0.13105734393145207
66, 0.13307361076116672
67, 0.13508987759088137
68, 0.13710614442059602
69, 0.13912241125031066
70, 0.1411386780800253
71, 0.14315494490973996
72, 0.1451712117394546
73, 0.14718747856916925
74, 0.1492037453988839
75, 0.15122001222859854
76, 0.1532362790583132
77, 0.15525254588802784
78, 0.15726881271774248
79, 0.15928507954745713
80, 0.16130134637717178
81, 0.16331761320688643
82, 0.16533388003660107
83, 0.16735014686631572
84, 0.16936641369603037
85, 0.171382680525745
86, 0.17339894735545966
87, 0.1754152141851743
88, 0.17743148101488895
89, 0.1794477478446036
90, 0.18146401467431825
91, 0.1834802815040329
92, 0.18549654833374754
93, 0.1875128151634622
94, 0.18952908199317683
95, 0.19154534882289148
96, 0.19356161565260613
97, 0.19557788248232078
98, 0.19759414931203542
99, 0.19961041614175007
100, 0.20162668297146472
101, 0.20364294980117936
102, 0.205659216630894
103, 0.20767548346060866
104, 0.2096917502903233
105, 0.21170801712003795
106, 0.2137242839497526
107, 0.21574055077946724
108, 0.2177568176091819
109, 0.21977308443889654
110, 0.22178935126861118
111, 0.22380561809832583
112, 0.22582188492804048
113, 0.22783815175775513
114, 0.22985441858746977
115, 0.23187068541718442
116, 0.23388695224689907
117, 0.2359032190766137
118, 0.23791948590632836
119, 0.239935752736043
120, 0.24195201956575765
121, 0.2439682863954723
122, 0.24598455322518695
123, 0.2480008200549016
124, 0.25001708688461627
125, 0.25203335371433094
126, 0.2540496205440456
127, 0.2560658873737603
128, 0.25808215420347497
129, 0.26009842103318964
130, 0.2621146878629043
131, 0.264130954692619
132, 0.26614722152233367
133, 0.26816348835204834
134, 0.270179755181763
135, 0.2721960220114777
136, 0.27421228884119236
137, 0.27622855567090704
138, 0.2782448225006217
139, 0.2802610893303364
140, 0.28227735616005106
141, 0.28429362298976574
142, 0.2863098898194804
143, 0.2883261566491951
144, 0.29034242347890976
145, 0.29235869030862444
146, 0.2943749571383391
147, 0.2963912239680538
148, 0.29840749079776846
149, 0.30042375762748313
150, 0.3024400244571978
151, 0.3044562912869125
152, 0.30647255811662716
153, 0.30848882494634183
154, 0.3105050917760565
155, 0.3125213586057712
156, 0.31453762543548586
157, 0.31655389226520053
158, 0.3185701590949152
159, 0.3205864259246299
160, 0.32260269275434456
161, 0.32461895958405923
162, 0.3266352264137739
163, 0.3286514932434886
164, 0.33066776007320325
165, 0.33268402690291793
166, 0.3347002937326326
167, 0.3367165605623473
168, 0.33873282739206195
169, 0.3407490942217766
170, 0.3427653610514913
171, 0.344781627881206
172, 0.34679789471092065
173, 0.3488141615406353
174, 0.35083042837035
175, 0.3528466952000647
176, 0.35486296202977935
177, 0.356879228859494
178, 0.3588954956892087
179, 0.3609117625189234
180, 0.36292802934863805
181, 0.3649442961783527
182, 0.3669605630080674
183, 0.36897682983778207
184, 0.37099309666749675
185, 0.3730093634972114
186, 0.3750256303269261
187, 0.37704189715664077
188, 0.37905816398635545
189, 0.3810744308160701
190, 0.3830906976457848
191, 0.38510696447549947
192, 0.38712323130521414
193, 0.3891394981349288
194, 0.3911557649646435
195, 0.39317203179435817
196, 0.39518829862407284
197, 0.3972045654537875
198, 0.3992208322835022
199, 0.40123709911321687
200, 0.40325336594293154


==> figures/data_sgm_sample/k=200_a=10_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.001002722467042443
2, 0.002005444934084886
3, 0.0030081674011273292
4, 0.004010889868169772
5, 0.005013612335212215
6, 0.0060163348022546585
7, 0.0070190572692971015
8, 0.008021779736339545
9, 0.009024502203381989
10, 0.010027224670424432
11, 0.011029947137466876
12, 0.01203266960450932
13, 0.013035392071551764
14, 0.014038114538594208
15, 0.015040837005636652
16, 0.016043559472679096
17, 0.01704628193972154
18, 0.018049004406763984
19, 0.019051726873806428
20, 0.020054449340848872
21, 0.021057171807891316
22, 0.02205989427493376
23, 0.023062616741976204
24, 0.024065339209018648
25, 0.02506806167606109
26, 0.026070784143103536
27, 0.02707350661014598
28, 0.028076229077188423
29, 0.029078951544230867
30, 0.03008167401127331
31, 0.031084396478315755
32, 0.0320871189453582
33, 0.03308984141240064
34, 0.03409256387944309
35, 0.03509528634648553
36, 0.036098008813527975
37, 0.03710073128057042
38, 0.03810345374761286
39, 0.03910617621465531
40, 0.04010889868169775
41, 0.041111621148740195
42, 0.04211434361578264
43, 0.04311706608282508
44, 0.04411978854986753
45, 0.04512251101690997
46, 0.046125233483952414
47, 0.04712795595099486
48, 0.0481306784180373
49, 0.049133400885079746
50, 0.05013612335212219
51, 0.051138845819164634
52, 0.05214156828620708
53, 0.05314429075324952
54, 0.054147013220291966
55, 0.05514973568733441
56, 0.056152458154376854
57, 0.0571551806214193
58, 0.05815790308846174
59, 0.059160625555504186
60, 0.06016334802254663
61, 0.061166070489589074
62, 0.06216879295663152
63, 0.06317151542367395
64, 0.0641742378907164
65, 0.06517696035775884
66, 0.06617968282480129
67, 0.06718240529184373
68, 0.06818512775888617
69, 0.06918785022592862
70, 0.07019057269297106
71, 0.0711932951600135
72, 0.07219601762705595
73, 0.0731987400940984
74, 0.07420146256114084
75, 0.07520418502818328
76, 0.07620690749522573
77, 0.07720962996226817
78, 0.07821235242931061
79, 0.07921507489635306
80, 0.0802177973633955
81, 0.08122051983043795
82, 0.08222324229748039
83, 0.08322596476452283
84, 0.08422868723156528
85, 0.08523140969860772
86, 0.08623413216565017
87, 0.08723685463269261
88, 0.08823957709973505
89, 0.0892422995667775
90, 0.09024502203381994
91, 0.09124774450086238
92, 0.09225046696790483
93, 0.09325318943494727
94, 0.09425591190198972
95, 0.09525863436903216
96, 0.0962613568360746
97, 0.09726407930311705
98, 0.09826680177015949
99, 0.09926952423720194
100, 0.10027224670424438
101, 0.10127496917128682
102, 0.10227769163832927
103, 0.10328041410537171
104, 0.10428313657241416
105, 0.1052858590394566
106, 0.10628858150649904
107, 0.10729130397354149
108, 0.10829402644058393
109, 0.10929674890762638
110, 0.11029947137466882
111, 0.11130219384171126
112, 0.11230491630875371
113, 0.11330763877579615
114, 0.1143103612428386
115, 0.11531308370988104
116, 0.11631580617692348
117, 0.11731852864396593
118, 0.11832125111100837
119, 0.11932397357805082
120, 0.12032669604509326
121, 0.1213294185121357
122, 0.12233214097917815
123, 0.12333486344622059
124, 0.12433758591326304
125, 0.12534030838030547
126, 0.1263430308473479
127, 0.12734575331439035
128, 0.1283484757814328
129, 0.12935119824847524
130, 0.13035392071551768
131, 0.13135664318256013
132, 0.13235936564960257
133, 0.13336208811664502
134, 0.13436481058368746
135, 0.1353675330507299
136, 0.13637025551777235
137, 0.1373729779848148
138, 0.13837570045185724
139, 0.13937842291889968
140, 0.14038114538594212
141, 0.14138386785298457
142, 0.142386590320027
143, 0.14338931278706946
144, 0.1443920352541119
145, 0.14539475772115434
146, 0.1463974801881968
147, 0.14740020265523923
148, 0.14840292512228168
149, 0.14940564758932412
150, 0.15040837005636656
151, 0.151411092523409
152, 0.15241381499045145
153, 0.1534165374574939
154, 0.15441925992453634
155, 0.15542198239157878
156, 0.15642470485862123
157, 0.15742742732566367
158, 0.15843014979270612
159, 0.15943287225974856
160, 0.160435594726791
161, 0.16143831719383345
162, 0.1624410396608759
163, 0.16344376212791834
164, 0.16444648459496078
165, 0.16544920706200322
166, 0.16645192952904567
167, 0.1674546519960881
168, 0.16845737446313055
169, 0.169460096930173
170, 0.17046281939721544
171, 0.1714655418642579
172, 0.17246826433130033
173, 0.17347098679834277
174, 0.17447370926538522
175, 0.17547643173242766
176, 0.1764791541994701
177, 0.17748187666651255
178, 0.178484599133555
179, 0.17948732160059744
180, 0.18049004406763988
181, 0.18149276653468233
182, 0.18249548900172477
183, 0.18349821146876721
184, 0.18450093393580966
185, 0.1855036564028521
186, 0.18650637886989455
187, 0.187509101336937
188, 0.18851182380397943
189, 0.18951454627102188
190, 0.19051726873806432
191, 0.19151999120510677
192, 0.1925227136721492
193, 0.19352543613919165
194, 0.1945281586062341
195, 0.19553088107327654
196, 0.19653360354031899
197, 0.19753632600736143
198, 0.19853904847440387
199, 0.19954177094144632
200, 0.20054449340848876


==> figures/data_sgm_sample/k=200_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.004048303200997132
2, 0.008096606401994264
3, 0.012144909602991395
4, 0.016193212803988527
5, 0.02024151600498566
6, 0.02428981920598279
7, 0.028338122406979922
8, 0.032386425607977054
9, 0.036434728808974186
10, 0.04048303200997132
11, 0.04453133521096845
12, 0.04857963841196558
13, 0.05262794161296271
14, 0.056676244813959845
15, 0.060724548014956976
16, 0.06477285121595411
17, 0.06882115441695125
18, 0.07286945761794839
19, 0.07691776081894552
20, 0.08096606401994266
21, 0.0850143672209398
22, 0.08906267042193694
23, 0.09311097362293408
24, 0.09715927682393122
25, 0.10120758002492836
26, 0.1052558832259255
27, 0.10930418642692263
28, 0.11335248962791977
29, 0.11740079282891691
30, 0.12144909602991405
31, 0.1254973992309112
32, 0.12954570243190833
33, 0.13359400563290547
34, 0.1376423088339026
35, 0.14169061203489974
36, 0.14573891523589688
37, 0.14978721843689402
38, 0.15383552163789116
39, 0.1578838248388883
40, 0.16193212803988544
41, 0.16598043124088258
42, 0.17002873444187971
43, 0.17407703764287685
44, 0.178125340843874
45, 0.18217364404487113
46, 0.18622194724586827
47, 0.1902702504468654
48, 0.19431855364786255
49, 0.19836685684885969
50, 0.20241516004985682
51, 0.20646346325085396
52, 0.2105117664518511
53, 0.21456006965284824
54, 0.21860837285384538
55, 0.22265667605484252
56, 0.22670497925583966
57, 0.2307532824568368
58, 0.23480158565783393
59, 0.23884988885883107
60, 0.2428981920598282
61, 0.24694649526082535
62, 0.2509947984618225
63, 0.2550431016628196
64, 0.25909140486381677
65, 0.2631397080648139
66, 0.26718801126581104
67, 0.2712363144668082
68, 0.2752846176678053
69, 0.27933292086880246
70, 0.2833812240697996
71, 0.28742952727079674
72, 0.2914778304717939
73, 0.295526133672791
74, 0.29957443687378815
75, 0.3036227400747853
76, 0.30767104327578243
77, 0.31171934647677957
78, 0.3157676496777767
79, 0.31981595287877385
80, 0.323864256079771
81, 0.3279125592807681
82, 0.33196086248176526
83, 0.3360091656827624
84, 0.34005746888375954
85, 0.3441057720847567
86, 0.3481540752857538
87, 0.35220237848675096
88, 0.3562506816877481
89, 0.36029898488874523
90, 0.36434728808974237
91, 0.3683955912907395
92, 0.37244389449173665
93, 0.3764921976927338
94, 0.3805405008937309
95, 0.38458880409472807
96, 0.3886371072957252
97, 0.39268541049672234
98, 0.3967337136977195
99, 0.4007820168987166
100, 0.40483032009971376
101, 0.4088786233007109
102, 0.41292692650170804
103, 0.4169752297027052
104, 0.4210235329037023
105, 0.42507183610469945
106, 0.4291201393056966
107, 0.43316844250669373
108, 0.43721674570769087
109, 0.441265048908688
110, 0.44531335210968515
111, 0.4493616553106823
112, 0.4534099585116794
113, 0.45745826171267656
114, 0.4615065649136737
115, 0.46555486811467084
116, 0.469603171315668
117, 0.4736514745166651
118, 0.47769977771766226
119, 0.4817480809186594
120, 0.48579638411965653
121, 0.48984468732065367
122, 0.4938929905216508
123, 0.49794129372264795
124, 0.5019895969236451
125, 0.5060379001246422
126, 0.5100862033256394
127, 0.5141345065266365
128, 0.5181828097276336
129, 0.5222311129286308
130, 0.5262794161296279
131, 0.5303277193306251
132, 0.5343760225316222
133, 0.5384243257326193
134, 0.5424726289336165
135, 0.5465209321346136
136, 0.5505692353356108
137, 0.5546175385366079
138, 0.558665841737605
139, 0.5627141449386022
140, 0.5667624481395993
141, 0.5708107513405964
142, 0.5748590545415936
143, 0.5789073577425907
144, 0.5829556609435879
145, 0.587003964144585
146, 0.5910522673455821
147, 0.5951005705465793
148, 0.5991488737475764
149, 0.6031971769485736
150, 0.6072454801495707
151, 0.6112937833505678
152, 0.615342086551565
153, 0.6193903897525621
154, 0.6234386929535592
155, 0.6274869961545564
156, 0.6315352993555535
157, 0.6355836025565507
158, 0.6396319057575478
159, 0.6436802089585449
160, 0.6477285121595421
161, 0.6517768153605392
162, 0.6558251185615364
163, 0.6598734217625335
164, 0.6639217249635306
165, 0.6679700281645278
166, 0.6720183313655249
167, 0.676066634566522
168, 0.6801149377675192
169, 0.6841632409685163
170, 0.6882115441695135
171, 0.6922598473705106
172, 0.6963081505715077
173, 0.7003564537725049
174, 0.704404756973502
175, 0.7084530601744992
176, 0.7125013633754963
177, 0.7165496665764934
178, 0.7205979697774906
179, 0.7246462729784877
180, 0.7286945761794849
181, 0.732742879380482
182, 0.7367911825814791
183, 0.7408394857824763
184, 0.7448877889834734
185, 0.7489360921844705
186, 0.7529843953854677
187, 0.7570326985864648
188, 0.761081001787462
189, 0.7651293049884591
190, 0.7691776081894562
191, 0.7732259113904534
192, 0.7772742145914505
193, 0.7813225177924477
194, 0.7853708209934448
195, 0.7894191241944419
196, 0.7934674273954391
197, 0.7975157305964362
198, 0.8015640337974334
199, 0.8056123369984305
200, 0.8096606401994276


==> figures/data_sgm_sample/k=200_a=20_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.0020091596460437154
2, 0.004018319292087431
3, 0.006027478938131147
4, 0.008036638584174862
5, 0.010045798230218577
6, 0.012054957876262292
7, 0.014064117522306007
8, 0.016073277168349723
9, 0.01808243681439344
10, 0.020091596460437153
11, 0.02210075610648087
12, 0.024109915752524583
13, 0.0261190753985683
14, 0.028128235044612013
15, 0.03013739469065573
16, 0.03214655433669945
17, 0.03415571398274316
18, 0.03616487362878688
19, 0.03817403327483059
20, 0.04018319292087431
21, 0.04219235256691802
22, 0.04420151221296174
23, 0.04621067185900545
24, 0.04821983150504917
25, 0.05022899115109288
26, 0.0522381507971366
27, 0.05424731044318031
28, 0.05625647008922403
29, 0.05826562973526774
30, 0.06027478938131146
31, 0.06228394902735517
32, 0.0642931086733989
33, 0.06630226831944261
34, 0.06831142796548632
35, 0.07032058761153004
36, 0.07232974725757375
37, 0.07433890690361747
38, 0.07634806654966118
39, 0.0783572261957049
40, 0.08036638584174861
41, 0.08237554548779233
42, 0.08438470513383604
43, 0.08639386477987976
44, 0.08840302442592347
45, 0.09041218407196719
46, 0.0924213437180109
47, 0.09443050336405462
48, 0.09643966301009833
49, 0.09844882265614205
50, 0.10045798230218576
51, 0.10246714194822948
52, 0.1044763015942732
53, 0.10648546124031691
54, 0.10849462088636062
55, 0.11050378053240434
56, 0.11251294017844805
57, 0.11452209982449177
58, 0.11653125947053548
59, 0.1185404191165792
60, 0.12054957876262291
61, 0.12255873840866663
62, 0.12456789805471034
63, 0.12657705770075406
64, 0.1285862173467978
65, 0.13059537699284152
66, 0.13260453663888525
67, 0.13461369628492897
68, 0.1366228559309727
69, 0.13863201557701643
70, 0.14064117522306016
71, 0.1426503348691039
72, 0.14465949451514762
73, 0.14666865416119135
74, 0.14867781380723508
75, 0.1506869734532788
76, 0.15269613309932253
77, 0.15470529274536626
78, 0.15671445239141
79, 0.15872361203745372
80, 0.16073277168349745
81, 0.16274193132954118
82, 0.1647510909755849
83, 0.16676025062162864
84, 0.16876941026767237
85, 0.1707785699137161
86, 0.17278772955975982
87, 0.17479688920580355
88, 0.17680604885184728
89, 0.178815208497891
90, 0.18082436814393474
91, 0.18283352778997847
92, 0.1848426874360222
93, 0.18685184708206592
94, 0.18886100672810965
95, 0.19087016637415338
96, 0.1928793260201971
97, 0.19488848566624084
98, 0.19689764531228457
99, 0.1989068049583283
100, 0.20091596460437203
101, 0.20292512425041576
102, 0.20493428389645948
103, 0.2069434435425032
104, 0.20895260318854694
105, 0.21096176283459067
106, 0.2129709224806344
107, 0.21498008212667813
108, 0.21698924177272186
109, 0.2189984014187656
110, 0.22100756106480932
111, 0.22301672071085304
112, 0.22502588035689677
113, 0.2270350400029405
114, 0.22904419964898423
115, 0.23105335929502796
116, 0.2330625189410717
117, 0.23507167858711542
118, 0.23708083823315915
119, 0.23908999787920288
120, 0.2410991575252466
121, 0.24310831717129033
122, 0.24511747681733406
123, 0.2471266364633778
124, 0.24913579610942152
125, 0.25114495575546525
126, 0.25315411540150895
127, 0.25516327504755265
128, 0.25717243469359635
129, 0.25918159433964005
130, 0.26119075398568375
131, 0.26319991363172746
132, 0.26520907327777116
133, 0.26721823292381486
134, 0.26922739256985856
135, 0.27123655221590226
136, 0.27324571186194596
137, 0.27525487150798966
138, 0.27726403115403336
139, 0.27927319080007706
140, 0.28128235044612077
141, 0.28329151009216447
142, 0.28530066973820817
143, 0.28730982938425187
144, 0.28931898903029557
145, 0.29132814867633927
146, 0.293337308322383
147, 0.2953464679684267
148, 0.2973556276144704
149, 0.2993647872605141
150, 0.3013739469065578
151, 0.3033831065526015
152, 0.3053922661986452
153, 0.3074014258446889
154, 0.3094105854907326
155, 0.3114197451367763
156, 0.31342890478282
157, 0.3154380644288637
158, 0.3174472240749074
159, 0.3194563837209511
160, 0.3214655433669948
161, 0.3234747030130385
162, 0.3254838626590822
163, 0.3274930223051259
164, 0.3295021819511696
165, 0.3315113415972133
166, 0.333520501243257
167, 0.3355296608893007
168, 0.3375388205353444
169, 0.3395479801813881
170, 0.3415571398274318
171, 0.3435662994734755
172, 0.3455754591195192
173, 0.3475846187655629
174, 0.3495937784116066
175, 0.3516029380576503
176, 0.353612097703694
177, 0.3556212573497377
178, 0.3576304169957814
179, 0.3596395766418251
180, 0.3616487362878688
181, 0.3636578959339125
182, 0.3656670555799562
183, 0.3676762152259999
184, 0.3696853748720436
185, 0.3716945345180873
186, 0.373703694164131
187, 0.3757128538101747
188, 0.3777220134562184
189, 0.3797311731022621
190, 0.3817403327483058
191, 0.3837494923943495
192, 0.3857586520403932
193, 0.3877678116864369
194, 0.3897769713324806
195, 0.3917861309785243
196, 0.39379529062456803
197, 0.39580445027061173
198, 0.39781360991665543
199, 0.39982276956269913
200, 0.40183192920874283


==> figures/data_sgm_sample/k=200_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.006096355934671035
2, 0.01219271186934207
3, 0.018289067804013105
4, 0.02438542373868414
5, 0.030481779673355178
6, 0.03657813560802621
7, 0.04267449154269724
8, 0.048770847477368276
9, 0.05486720341203931
10, 0.06096355934671034
11, 0.06705991528138137
12, 0.07315627121605241
13, 0.07925262715072344
14, 0.08534898308539447
15, 0.0914453390200655
16, 0.09754169495473654
17, 0.10363805088940757
18, 0.1097344068240786
19, 0.11583076275874964
20, 0.12192711869342067
21, 0.12802347462809172
22, 0.13411983056276275
23, 0.14021618649743378
24, 0.14631254243210481
25, 0.15240889836677585
26, 0.15850525430144688
27, 0.1646016102361179
28, 0.17069796617078895
29, 0.17679432210545998
30, 0.182890678040131
31, 0.18898703397480204
32, 0.19508338990947308
33, 0.2011797458441441
34, 0.20727610177881514
35, 0.21337245771348617
36, 0.2194688136481572
37, 0.22556516958282824
38, 0.23166152551749927
39, 0.2377578814521703
40, 0.24385423738684134
41, 0.24995059332151237
42, 0.25604694925618343
43, 0.2621433051908545
44, 0.26823966112552555
45, 0.2743360170601966
46, 0.2804323729948677
47, 0.28652872892953873
48, 0.2926250848642098
49, 0.29872144079888086
50, 0.3048177967335519
51, 0.310914152668223
52, 0.31701050860289404
53, 0.3231068645375651
54, 0.32920322047223616
55, 0.3352995764069072
56, 0.3413959323415783
57, 0.34749228827624934
58, 0.3535886442109204
59, 0.35968500014559146
60, 0.3657813560802625
61, 0.3718777120149336
62, 0.37797406794960464
63, 0.3840704238842757
64, 0.39016677981894676
65, 0.3962631357536178
66, 0.4023594916882889
67, 0.40845584762295994
68, 0.414552203557631
69, 0.42064855949230207
70, 0.4267449154269731
71, 0.4328412713616442
72, 0.43893762729631525
73, 0.4450339832309863
74, 0.45113033916565737
75, 0.45722669510032843
76, 0.4633230510349995
77, 0.46941940696967055
78, 0.4755157629043416
79, 0.48161211883901267
80, 0.48770847477368373
81, 0.4938048307083548
82, 0.49990118664302585
83, 0.5059975425776969
84, 0.512093898512368
85, 0.518190254447039
86, 0.5242866103817101
87, 0.5303829663163812
88, 0.5364793222510522
89, 0.5425756781857233
90, 0.5486720341203943
91, 0.5547683900550654
92, 0.5608647459897365
93, 0.5669611019244075
94, 0.5730574578590786
95, 0.5791538137937496
96, 0.5852501697284207
97, 0.5913465256630918
98, 0.5974428815977628
99, 0.6035392375324339
100, 0.6096355934671049
101, 0.615731949401776
102, 0.6218283053364471
103, 0.6279246612711181
104, 0.6340210172057892
105, 0.6401173731404602
106, 0.6462137290751313
107, 0.6523100850098024
108, 0.6584064409444734
109, 0.6645027968791445
110, 0.6705991528138155
111, 0.6766955087484866
112, 0.6827918646831577
113, 0.6888882206178287
114, 0.6949845765524998
115, 0.7010809324871708
116, 0.7071772884218419
117, 0.713273644356513
118, 0.719370000291184
119, 0.7254663562258551
120, 0.7315627121605262
121, 0.7376590680951972
122, 0.7437554240298683
123, 0.7498517799645393
124, 0.7559481358992104
125, 0.7620444918338815
126, 0.7681408477685525
127, 0.7742372037032236
128, 0.7803335596378946
129, 0.7864299155725657
130, 0.7925262715072368
131, 0.7986226274419078
132, 0.8047189833765789
133, 0.8108153393112499
134, 0.816911695245921
135, 0.8230080511805921
136, 0.8291044071152631
137, 0.8352007630499342
138, 0.8412971189846052
139, 0.8473934749192763
140, 0.8534898308539474
141, 0.8595861867886184
142, 0.8656825427232895
143, 0.8717788986579605
144, 0.8778752545926316
145, 0.8839716105273027
146, 0.8900679664619737
147, 0.8961643223966448
148, 0.9022606783313158
149, 0.9083570342659869
150, 0.914453390200658
151, 0.920549746135329
152, 0.9266461020700001
153, 0.9327424580046711
154, 0.9388388139393422
155, 0.9449351698740133
156, 0.9510315258086843
157, 0.9571278817433554
158, 0.9632242376780265
159, 0.9693205936126975
160, 0.9754169495473686
161, 0.9815133054820396
162, 0.9876096614167107
163, 0.9937060173513818
164, 0.9998023732860528
165, 1.0058987292207238
166, 1.0119950851553947
167, 1.0180914410900657
168, 1.0241877970247366
169, 1.0302841529594076
170, 1.0363805088940785
171, 1.0424768648287495
172, 1.0485732207634204
173, 1.0546695766980914
174, 1.0607659326327623
175, 1.0668622885674333
176, 1.0729586445021042
177, 1.0790550004367752
178, 1.085151356371446
179, 1.091247712306117
180, 1.097344068240788
181, 1.103440424175459
182, 1.10953678011013
183, 1.1156331360448009
184, 1.1217294919794718
185, 1.1278258479141428
186, 1.1339222038488137
187, 1.1400185597834847
188, 1.1461149157181556
189, 1.1522112716528266
190, 1.1583076275874975
191, 1.1644039835221685
192, 1.1705003394568394
193, 1.1765966953915103
194, 1.1826930513261813
195, 1.1887894072608522
196, 1.1948857631955232
197, 1.2009821191301941
198, 1.207078475064865
199, 1.213174830999536
200, 1.219271186934207


==> figures/data_sgm_sample/k=200_a=30_l=1_e=0.02_g=4_s=2_n=50_b=4.csv <==
k,eps
0, 0
1, 0.0030193385819137202
2, 0.0060386771638274404
3, 0.00905801574574116
4, 0.012077354327654881
5, 0.015096692909568601
6, 0.01811603149148232
7, 0.02113537007339604
8, 0.024154708655309762
9, 0.027174047237223484
10, 0.030193385819137206
11, 0.03321272440105093
12, 0.03623206298296465
13, 0.03925140156487837
14, 0.04227074014679209
15, 0.045290078728705815
16, 0.04830941731061954
17, 0.05132875589253326
18, 0.05434809447444698
19, 0.0573674330563607
20, 0.060386771638274425
21, 0.06340611022018815
22, 0.06642544880210187
23, 0.06944478738401559
24, 0.07246412596592931
25, 0.07548346454784303
26, 0.07850280312975676
27, 0.08152214171167048
28, 0.0845414802935842
29, 0.08756081887549792
30, 0.09058015745741164
31, 0.09359949603932537
32, 0.09661883462123909
33, 0.09963817320315281
34, 0.10265751178506653
35, 0.10567685036698025
36, 0.10869618894889398
37, 0.1117155275308077
38, 0.11473486611272142
39, 0.11775420469463514
40, 0.12077354327654886
41, 0.12379288185846259
42, 0.1268122204403763
43, 0.12983155902229002
44, 0.13285089760420374
45, 0.13587023618611746
46, 0.13888957476803118
47, 0.1419089133499449
48, 0.14492825193185863
49, 0.14794759051377235
50, 0.15096692909568607
51, 0.1539862676775998
52, 0.1570056062595135
53, 0.16002494484142724
54, 0.16304428342334096
55, 0.16606362200525468
56, 0.1690829605871684
57, 0.17210229916908212
58, 0.17512163775099585
59, 0.17814097633290957
60, 0.1811603149148233
61, 0.184179653496737
62, 0.18719899207865073
63, 0.19021833066056446
64, 0.19323766924247818
65, 0.1962570078243919
66, 0.19927634640630562
67, 0.20229568498821934
68, 0.20531502357013307
69, 0.2083343621520468
70, 0.2113537007339605
71, 0.21437303931587423
72, 0.21739237789778795
73, 0.22041171647970167
74, 0.2234310550616154
75, 0.22645039364352912
76, 0.22946973222544284
77, 0.23248907080735656
78, 0.23550840938927028
79, 0.238527747971184
80, 0.24154708655309773
81, 0.24456642513501145
82, 0.24758576371692517
83, 0.25060510229883887
84, 0.2536244408807526
85, 0.2566437794626663
86, 0.25966311804458003
87, 0.26268245662649375
88, 0.2657017952084075
89, 0.2687211337903212
90, 0.2717404723722349
91, 0.27475981095414864
92, 0.27777914953606236
93, 0.2807984881179761
94, 0.2838178266998898
95, 0.28683716528180353
96, 0.28985650386371725
97, 0.292875842445631
98, 0.2958951810275447
99, 0.2989145196094584
100, 0.30193385819137214
101, 0.30495319677328586
102, 0.3079725353551996
103, 0.3109918739371133
104, 0.314011212519027
105, 0.31703055110094075
106, 0.32004988968285447
107, 0.3230692282647682
108, 0.3260885668466819
109, 0.32910790542859564
110, 0.33212724401050936
111, 0.3351465825924231
112, 0.3381659211743368
113, 0.3411852597562505
114, 0.34420459833816425
115, 0.34722393692007797
116, 0.3502432755019917
117, 0.3532626140839054
118, 0.35628195266581913
119, 0.35930129124773286
120, 0.3623206298296466
121, 0.3653399684115603
122, 0.368359306993474
123, 0.37137864557538774
124, 0.37439798415730147
125, 0.3774173227392152
126, 0.3804366613211289
127, 0.38345599990304263
128, 0.38647533848495635
129, 0.3894946770668701
130, 0.3925140156487838
131, 0.3955333542306975
132, 0.39855269281261124
133, 0.40157203139452496
134, 0.4045913699764387
135, 0.4076107085583524
136, 0.41063004714026613
137, 0.41364938572217985
138, 0.4166687243040936
139, 0.4196880628860073
140, 0.422707401467921
141, 0.42572674004983474
142, 0.42874607863174846
143, 0.4317654172136622
144, 0.4347847557955759
145, 0.4378040943774896
146, 0.44082343295940335
147, 0.44384277154131707
148, 0.4468621101232308
149, 0.4498814487051445
150, 0.45290078728705824
151, 0.45592012586897196
152, 0.4589394644508857
153, 0.4619588030327994
154, 0.4649781416147131
155, 0.46799748019662685
156, 0.47101681877854057
157, 0.4740361573604543
158, 0.477055495942368
159, 0.48007483452428173
160, 0.48309417310619546
161, 0.4861135116881092
162, 0.4891328502700229
163, 0.4921521888519366
164, 0.49517152743385034
165, 0.49819086601576407
166, 0.5012102045976777
167, 0.5042295431795915
168, 0.5072488817615052
169, 0.5102682203434189
170, 0.5132875589253326
171, 0.5163068975072463
172, 0.5193262360891601
173, 0.5223455746710738
174, 0.5253649132529875
175, 0.5283842518349012
176, 0.531403590416815
177, 0.5344229289987287
178, 0.5374422675806424
179, 0.5404616061625561
180, 0.5434809447444698
181, 0.5465002833263836
182, 0.5495196219082973
183, 0.552538960490211
184, 0.5555582990721247
185, 0.5585776376540385
186, 0.5615969762359522
187, 0.5646163148178659
188, 0.5676356533997796
189, 0.5706549919816933
190, 0.5736743305636071
191, 0.5766936691455208
192, 0.5797130077274345
193, 0.5827323463093482
194, 0.585751684891262
195, 0.5887710234731757
196, 0.5917903620550894
197, 0.5948097006370031
198, 0.5978290392189168
199, 0.6008483778008306
200, 0.6038677163827443


==> figures/data_sgm_sample/k=40_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0020162668297146473
2, 0.004032533659429295
3, 0.006048800489143942
4, 0.00806506731885859
5, 0.010081334148573236
6, 0.012097600978287883
7, 0.01411386780800253
8, 0.01613013463771718
9, 0.018146401467431825
10, 0.020162668297146472
11, 0.02217893512686112
12, 0.024195201956575766
13, 0.026211468786290413
14, 0.02822773561600506
15, 0.030244002445719707
16, 0.03226026927543436
17, 0.034276536105149004
18, 0.03629280293486365
19, 0.0383090697645783
20, 0.040325336594292945
21, 0.04234160342400759
22, 0.04435787025372224
23, 0.046374137083436885
24, 0.04839040391315153
25, 0.05040667074286618
26, 0.052422937572580826
27, 0.05443920440229547
28, 0.05645547123201012
29, 0.058471738061724766
30, 0.06048800489143941
31, 0.06250427172115407
32, 0.06452053855086871
33, 0.06653680538058336
34, 0.06855307221029801
35, 0.07056933904001265
36, 0.0725856058697273
37, 0.07460187269944195
38, 0.0766181395291566
39, 0.07863440635887124
40, 0.08065067318858589


==> figures/data_sgm_sample/k=40_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.003030298536234805
2, 0.00606059707246961
3, 0.009090895608704415
4, 0.01212119414493922
5, 0.015151492681174026
6, 0.01818179121740883
7, 0.021212089753643634
8, 0.024242388289878437
9, 0.02727268682611324
10, 0.030302985362348045
11, 0.03333328389858285
12, 0.03636358243481766
13, 0.03939388097105247
14, 0.042424179507287274
15, 0.04545447804352208
16, 0.04848477657975689
17, 0.051515075115991696
18, 0.0545453736522265
19, 0.05757567218846131
20, 0.06060597072469612
21, 0.06363626926093092
22, 0.06666656779716573
23, 0.06969686633340054
24, 0.07272716486963535
25, 0.07575746340587015
26, 0.07878776194210496
27, 0.08181806047833977
28, 0.08484835901457458
29, 0.08787865755080938
30, 0.09090895608704419
31, 0.093939254623279
32, 0.0969695531595138
33, 0.09999985169574861
34, 0.10303015023198342
35, 0.10606044876821823
36, 0.10909074730445303
37, 0.11212104584068784
38, 0.11515134437692265
39, 0.11818164291315746
40, 0.12121194144939226


==> figures/data_sgm_sample/k=40_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.004048303200997132
2, 0.008096606401994264
3, 0.012144909602991395
4, 0.016193212803988527
5, 0.02024151600498566
6, 0.02428981920598279
7, 0.028338122406979922
8, 0.032386425607977054
9, 0.036434728808974186
10, 0.04048303200997132
11, 0.04453133521096845
12, 0.04857963841196558
13, 0.05262794161296271
14, 0.056676244813959845
15, 0.060724548014956976
16, 0.06477285121595411
17, 0.06882115441695125
18, 0.07286945761794839
19, 0.07691776081894552
20, 0.08096606401994266
21, 0.0850143672209398
22, 0.08906267042193694
23, 0.09311097362293408
24, 0.09715927682393122
25, 0.10120758002492836
26, 0.1052558832259255
27, 0.10930418642692263
28, 0.11335248962791977
29, 0.11740079282891691
30, 0.12144909602991405
31, 0.1254973992309112
32, 0.12954570243190833
33, 0.13359400563290547
34, 0.1376423088339026
35, 0.14169061203489974
36, 0.14573891523589688
37, 0.14978721843689402
38, 0.15383552163789116
39, 0.1578838248388883
40, 0.16193212803988544


==> figures/data_sgm_sample/k=40_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.006096355934671035
2, 0.01219271186934207
3, 0.018289067804013105
4, 0.02438542373868414
5, 0.030481779673355178
6, 0.03657813560802621
7, 0.04267449154269724
8, 0.048770847477368276
9, 0.05486720341203931
10, 0.06096355934671034
11, 0.06705991528138137
12, 0.07315627121605241
13, 0.07925262715072344
14, 0.08534898308539447
15, 0.0914453390200655
16, 0.09754169495473654
17, 0.10363805088940757
18, 0.1097344068240786
19, 0.11583076275874964
20, 0.12192711869342067
21, 0.12802347462809172
22, 0.13411983056276275
23, 0.14021618649743378
24, 0.14631254243210481
25, 0.15240889836677585
26, 0.15850525430144688
27, 0.1646016102361179
28, 0.17069796617078895
29, 0.17679432210545998
30, 0.182890678040131
31, 0.18898703397480204
32, 0.19508338990947308
33, 0.2011797458441441
34, 0.20727610177881514
35, 0.21337245771348617
36, 0.2194688136481572
37, 0.22556516958282824
38, 0.23166152551749927
39, 0.2377578814521703
40, 0.24385423738684134


==> figures/data_sgm_sample/k=80_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0020162668297146473
2, 0.004032533659429295
3, 0.006048800489143942
4, 0.00806506731885859
5, 0.010081334148573236
6, 0.012097600978287883
7, 0.01411386780800253
8, 0.01613013463771718
9, 0.018146401467431825
10, 0.020162668297146472
11, 0.02217893512686112
12, 0.024195201956575766
13, 0.026211468786290413
14, 0.02822773561600506
15, 0.030244002445719707
16, 0.03226026927543436
17, 0.034276536105149004
18, 0.03629280293486365
19, 0.0383090697645783
20, 0.040325336594292945
21, 0.04234160342400759
22, 0.04435787025372224
23, 0.046374137083436885
24, 0.04839040391315153
25, 0.05040667074286618
26, 0.052422937572580826
27, 0.05443920440229547
28, 0.05645547123201012
29, 0.058471738061724766
30, 0.06048800489143941
31, 0.06250427172115407
32, 0.06452053855086871
33, 0.06653680538058336
34, 0.06855307221029801
35, 0.07056933904001265
36, 0.0725856058697273
37, 0.07460187269944195
38, 0.0766181395291566
39, 0.07863440635887124
40, 0.08065067318858589
41, 0.08266694001830054
42, 0.08468320684801518
43, 0.08669947367772983
44, 0.08871574050744448
45, 0.09073200733715912
46, 0.09274827416687377
47, 0.09476454099658842
48, 0.09678080782630306
49, 0.09879707465601771
50, 0.10081334148573236
51, 0.102829608315447
52, 0.10484587514516165
53, 0.1068621419748763
54, 0.10887840880459095
55, 0.11089467563430559
56, 0.11291094246402024
57, 0.11492720929373489
58, 0.11694347612344953
59, 0.11895974295316418
60, 0.12097600978287883
61, 0.12299227661259347
62, 0.12500854344230813
63, 0.12702481027202278
64, 0.12904107710173743
65, 0.13105734393145207
66, 0.13307361076116672
67, 0.13508987759088137
68, 0.13710614442059602
69, 0.13912241125031066
70, 0.1411386780800253
71, 0.14315494490973996
72, 0.1451712117394546
73, 0.14718747856916925
74, 0.1492037453988839
75, 0.15122001222859854
76, 0.1532362790583132
77, 0.15525254588802784
78, 0.15726881271774248
79, 0.15928507954745713
80, 0.16130134637717178


==> figures/data_sgm_sample/k=80_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.003030298536234805
2, 0.00606059707246961
3, 0.009090895608704415
4, 0.01212119414493922
5, 0.015151492681174026
6, 0.01818179121740883
7, 0.021212089753643634
8, 0.024242388289878437
9, 0.02727268682611324
10, 0.030302985362348045
11, 0.03333328389858285
12, 0.03636358243481766
13, 0.03939388097105247
14, 0.042424179507287274
15, 0.04545447804352208
16, 0.04848477657975689
17, 0.051515075115991696
18, 0.0545453736522265
19, 0.05757567218846131
20, 0.06060597072469612
21, 0.06363626926093092
22, 0.06666656779716573
23, 0.06969686633340054
24, 0.07272716486963535
25, 0.07575746340587015
26, 0.07878776194210496
27, 0.08181806047833977
28, 0.08484835901457458
29, 0.08787865755080938
30, 0.09090895608704419
31, 0.093939254623279
32, 0.0969695531595138
33, 0.09999985169574861
34, 0.10303015023198342
35, 0.10606044876821823
36, 0.10909074730445303
37, 0.11212104584068784
38, 0.11515134437692265
39, 0.11818164291315746
40, 0.12121194144939226
41, 0.12424223998562707
42, 0.12727253852186188
43, 0.13030283705809667
44, 0.13333313559433146
45, 0.13636343413056626
46, 0.13939373266680105
47, 0.14242403120303584
48, 0.14545432973927064
49, 0.14848462827550543
50, 0.15151492681174022
51, 0.15454522534797502
52, 0.1575755238842098
53, 0.1606058224204446
54, 0.1636361209566794
55, 0.1666664194929142
56, 0.16969671802914899
57, 0.17272701656538378
58, 0.17575731510161857
59, 0.17878761363785337
60, 0.18181791217408816
61, 0.18484821071032295
62, 0.18787850924655775
63, 0.19090880778279254
64, 0.19393910631902733
65, 0.19696940485526213
66, 0.19999970339149692
67, 0.2030300019277317
68, 0.2060603004639665
69, 0.2090905990002013
70, 0.2121208975364361
71, 0.21515119607267089
72, 0.21818149460890568
73, 0.22121179314514047
74, 0.22424209168137527
75, 0.22727239021761006
76, 0.23030268875384485
77, 0.23333298729007965
78, 0.23636328582631444
79, 0.23939358436254923
80, 0.24242388289878403


==> figures/data_sgm_sample/k=80_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.004048303200997132
2, 0.008096606401994264
3, 0.012144909602991395
4, 0.016193212803988527
5, 0.02024151600498566
6, 0.02428981920598279
7, 0.028338122406979922
8, 0.032386425607977054
9, 0.036434728808974186
10, 0.04048303200997132
11, 0.04453133521096845
12, 0.04857963841196558
13, 0.05262794161296271
14, 0.056676244813959845
15, 0.060724548014956976
16, 0.06477285121595411
17, 0.06882115441695125
18, 0.07286945761794839
19, 0.07691776081894552
20, 0.08096606401994266
21, 0.0850143672209398
22, 0.08906267042193694
23, 0.09311097362293408
24, 0.09715927682393122
25, 0.10120758002492836
26, 0.1052558832259255
27, 0.10930418642692263
28, 0.11335248962791977
29, 0.11740079282891691
30, 0.12144909602991405
31, 0.1254973992309112
32, 0.12954570243190833
33, 0.13359400563290547
34, 0.1376423088339026
35, 0.14169061203489974
36, 0.14573891523589688
37, 0.14978721843689402
38, 0.15383552163789116
39, 0.1578838248388883
40, 0.16193212803988544
41, 0.16598043124088258
42, 0.17002873444187971
43, 0.17407703764287685
44, 0.178125340843874
45, 0.18217364404487113
46, 0.18622194724586827
47, 0.1902702504468654
48, 0.19431855364786255
49, 0.19836685684885969
50, 0.20241516004985682
51, 0.20646346325085396
52, 0.2105117664518511
53, 0.21456006965284824
54, 0.21860837285384538
55, 0.22265667605484252
56, 0.22670497925583966
57, 0.2307532824568368
58, 0.23480158565783393
59, 0.23884988885883107
60, 0.2428981920598282
61, 0.24694649526082535
62, 0.2509947984618225
63, 0.2550431016628196
64, 0.25909140486381677
65, 0.2631397080648139
66, 0.26718801126581104
67, 0.2712363144668082
68, 0.2752846176678053
69, 0.27933292086880246
70, 0.2833812240697996
71, 0.28742952727079674
72, 0.2914778304717939
73, 0.295526133672791
74, 0.29957443687378815
75, 0.3036227400747853
76, 0.30767104327578243
77, 0.31171934647677957
78, 0.3157676496777767
79, 0.31981595287877385
80, 0.323864256079771


==> figures/data_sgm_sample/k=80_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.006096355934671035
2, 0.01219271186934207
3, 0.018289067804013105
4, 0.02438542373868414
5, 0.030481779673355178
6, 0.03657813560802621
7, 0.04267449154269724
8, 0.048770847477368276
9, 0.05486720341203931
10, 0.06096355934671034
11, 0.06705991528138137
12, 0.07315627121605241
13, 0.07925262715072344
14, 0.08534898308539447
15, 0.0914453390200655
16, 0.09754169495473654
17, 0.10363805088940757
18, 0.1097344068240786
19, 0.11583076275874964
20, 0.12192711869342067
21, 0.12802347462809172
22, 0.13411983056276275
23, 0.14021618649743378
24, 0.14631254243210481
25, 0.15240889836677585
26, 0.15850525430144688
27, 0.1646016102361179
28, 0.17069796617078895
29, 0.17679432210545998
30, 0.182890678040131
31, 0.18898703397480204
32, 0.19508338990947308
33, 0.2011797458441441
34, 0.20727610177881514
35, 0.21337245771348617
36, 0.2194688136481572
37, 0.22556516958282824
38, 0.23166152551749927
39, 0.2377578814521703
40, 0.24385423738684134
41, 0.24995059332151237
42, 0.25604694925618343
43, 0.2621433051908545
44, 0.26823966112552555
45, 0.2743360170601966
46, 0.2804323729948677
47, 0.28652872892953873
48, 0.2926250848642098
49, 0.29872144079888086
50, 0.3048177967335519
51, 0.310914152668223
52, 0.31701050860289404
53, 0.3231068645375651
54, 0.32920322047223616
55, 0.3352995764069072
56, 0.3413959323415783
57, 0.34749228827624934
58, 0.3535886442109204
59, 0.35968500014559146
60, 0.3657813560802625
61, 0.3718777120149336
62, 0.37797406794960464
63, 0.3840704238842757
64, 0.39016677981894676
65, 0.3962631357536178
66, 0.4023594916882889
67, 0.40845584762295994
68, 0.414552203557631
69, 0.42064855949230207
70, 0.4267449154269731
71, 0.4328412713616442
72, 0.43893762729631525
73, 0.4450339832309863
74, 0.45113033916565737
75, 0.45722669510032843
76, 0.4633230510349995
77, 0.46941940696967055
78, 0.4755157629043416
79, 0.48161211883901267
80, 0.48770847477368373


==> figures/data_shuffle_sample/k=200_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.03250347001848221
2, 0.04503495282066168
3, 0.049816730322546965
4, 0.05163424146481734
5, 0.05232403860523004
6, 0.05258568929829094
7, 0.052684916322298846
8, 0.052722543617574696
9, 0.05273681160605276
10, 0.052742221857630556
11, 0.052744273351674406
12, 0.05274505124910333
13, 0.05274534621658279
14, 0.0527454580639676
15, 0.05274550047486782
16, 0.05274551655646331
17, 0.05274552265436994
18, 0.05274552496660726
19, 0.05274552584337394
20, 0.052745526175831094
21, 0.05274552630189402
22, 0.05274552634969525
23, 0.05274552636782076
24, 0.052745526374693694
25, 0.05274552637729978
26, 0.052745526378287964
27, 0.0527455263786627
28, 0.05274552637880482
29, 0.052745526378858654
30, 0.05274552637887908
31, 0.05274552637888685
32, 0.05274552637888977
33, 0.052745526378890906
34, 0.052745526378891336
35, 0.05274552637889149
36, 0.05274552637889155
37, 0.05274552637889155
38, 0.05274552637889155
39, 0.052745526378891565
40, 0.052745526378891565
41, 0.052745526378891565
42, 0.052745526378891565
43, 0.052745526378891565
44, 0.052745526378891565
45, 0.052745526378891565
46, 0.052745526378891565
47, 0.052745526378891565
48, 0.052745526378891565
49, 0.052745526378891565
50, 0.052745526378891565
51, 0.052745526378891565
52, 0.052745526378891565
53, 0.052745526378891565
54, 0.052745526378891565
55, 0.052745526378891565
56, 0.052745526378891565
57, 0.052745526378891565
58, 0.052745526378891565
59, 0.052745526378891565
60, 0.052745526378891565
61, 0.052745526378891565
62, 0.052745526378891565
63, 0.052745526378891565
64, 0.052745526378891565
65, 0.052745526378891565
66, 0.052745526378891565
67, 0.052745526378891565
68, 0.052745526378891565
69, 0.052745526378891565
70, 0.052745526378891565
71, 0.052745526378891565
72, 0.052745526378891565
73, 0.052745526378891565
74, 0.052745526378891565
75, 0.052745526378891565
76, 0.052745526378891565
77, 0.052745526378891565
78, 0.052745526378891565
79, 0.052745526378891565
80, 0.052745526378891565
81, 0.052745526378891565
82, 0.052745526378891565
83, 0.052745526378891565
84, 0.052745526378891565
85, 0.052745526378891565
86, 0.052745526378891565
87, 0.052745526378891565
88, 0.052745526378891565
89, 0.052745526378891565
90, 0.052745526378891565
91, 0.052745526378891565
92, 0.052745526378891565
93, 0.052745526378891565
94, 0.052745526378891565
95, 0.052745526378891565
96, 0.052745526378891565
97, 0.052745526378891565
98, 0.052745526378891565
99, 0.052745526378891565
100, 0.052745526378891565
101, 0.052745526378891565
102, 0.052745526378891565
103, 0.052745526378891565
104, 0.052745526378891565
105, 0.052745526378891565
106, 0.052745526378891565
107, 0.052745526378891565
108, 0.052745526378891565
109, 0.052745526378891565
110, 0.052745526378891565
111, 0.052745526378891565
112, 0.052745526378891565
113, 0.052745526378891565
114, 0.052745526378891565
115, 0.052745526378891565
116, 0.052745526378891565
117, 0.052745526378891565
118, 0.052745526378891565
119, 0.052745526378891565
120, 0.052745526378891565
121, 0.052745526378891565
122, 0.052745526378891565
123, 0.052745526378891565
124, 0.052745526378891565
125, 0.052745526378891565
126, 0.052745526378891565
127, 0.052745526378891565
128, 0.052745526378891565
129, 0.052745526378891565
130, 0.052745526378891565
131, 0.052745526378891565
132, 0.052745526378891565
133, 0.052745526378891565
134, 0.052745526378891565
135, 0.052745526378891565
136, 0.052745526378891565
137, 0.052745526378891565
138, 0.052745526378891565
139, 0.052745526378891565
140, 0.052745526378891565
141, 0.052745526378891565
142, 0.052745526378891565
143, 0.052745526378891565
144, 0.052745526378891565
145, 0.052745526378891565
146, 0.052745526378891565
147, 0.052745526378891565
148, 0.052745526378891565
149, 0.052745526378891565
150, 0.052745526378891565
151, 0.052745526378891565
152, 0.052745526378891565
153, 0.052745526378891565
154, 0.052745526378891565
155, 0.052745526378891565
156, 0.052745526378891565
157, 0.052745526378891565
158, 0.052745526378891565
159, 0.052745526378891565
160, 0.052745526378891565
161, 0.052745526378891565
162, 0.052745526378891565
163, 0.052745526378891565
164, 0.052745526378891565
165, 0.052745526378891565
166, 0.052745526378891565
167, 0.052745526378891565
168, 0.052745526378891565
169, 0.052745526378891565
170, 0.052745526378891565
171, 0.052745526378891565
172, 0.052745526378891565
173, 0.052745526378891565
174, 0.052745526378891565
175, 0.052745526378891565
176, 0.052745526378891565
177, 0.052745526378891565
178, 0.052745526378891565
179, 0.052745526378891565
180, 0.052745526378891565
181, 0.052745526378891565
182, 0.052745526378891565
183, 0.052745526378891565
184, 0.052745526378891565
185, 0.052745526378891565
186, 0.052745526378891565
187, 0.052745526378891565
188, 0.052745526378891565
189, 0.052745526378891565
190, 0.052745526378891565
191, 0.052745526378891565
192, 0.052745526378891565
193, 0.052745526378891565
194, 0.052745526378891565
195, 0.052745526378891565
196, 0.052745526378891565
197, 0.052745526378891565
198, 0.052745526378891565
199, 0.052745526378891565
200, 0.052745526378891565


==> figures/data_shuffle_sample/k=200_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.06758886442089196
2, 0.09500002510526886
3, 0.10564610669897392
4, 0.10971855063567663
5, 0.11126783779731313
6, 0.11185603217992067
7, 0.11207917134336201
8, 0.11216379746844017
9, 0.11219588861877239
10, 0.11220805742533886
11, 0.11221267170399593
12, 0.11221442137761128
13, 0.11221508482926279
14, 0.11221533640059035
15, 0.11221543179278962
16, 0.11221546796412377
17, 0.11221548167976683
18, 0.11221548688053876
19, 0.11221548885259569
20, 0.11221548960037094
21, 0.11221548988391641
22, 0.11221548999143272
23, 0.11221549003220134
24, 0.1122154900476602
25, 0.11221549005352197
26, 0.11221549005574466
27, 0.11221549005658749
28, 0.11221549005690708
29, 0.11221549005702824
30, 0.1122154900570742
31, 0.11221549005709162
32, 0.11221549005709822
33, 0.11221549005710071
34, 0.11221549005710167
35, 0.11221549005710205
36, 0.11221549005710219
37, 0.11221549005710224
38, 0.11221549005710225
39, 0.11221549005710228
40, 0.11221549005710228
41, 0.11221549005710228
42, 0.11221549005710228
43, 0.11221549005710228
44, 0.11221549005710228
45, 0.11221549005710228
46, 0.11221549005710228
47, 0.11221549005710228
48, 0.11221549005710228
49, 0.11221549005710228
50, 0.11221549005710228
51, 0.11221549005710228
52, 0.11221549005710228
53, 0.11221549005710228
54, 0.11221549005710228
55, 0.11221549005710228
56, 0.11221549005710228
57, 0.11221549005710228
58, 0.11221549005710228
59, 0.11221549005710228
60, 0.11221549005710228
61, 0.11221549005710228
62, 0.11221549005710228
63, 0.11221549005710228
64, 0.11221549005710228
65, 0.11221549005710228
66, 0.11221549005710228
67, 0.11221549005710228
68, 0.11221549005710228
69, 0.11221549005710228
70, 0.11221549005710228
71, 0.11221549005710228
72, 0.11221549005710228
73, 0.11221549005710228
74, 0.11221549005710228
75, 0.11221549005710228
76, 0.11221549005710228
77, 0.11221549005710228
78, 0.11221549005710228
79, 0.11221549005710228
80, 0.11221549005710228
81, 0.11221549005710228
82, 0.11221549005710228
83, 0.11221549005710228
84, 0.11221549005710228
85, 0.11221549005710228
86, 0.11221549005710228
87, 0.11221549005710228
88, 0.11221549005710228
89, 0.11221549005710228
90, 0.11221549005710228
91, 0.11221549005710228
92, 0.11221549005710228
93, 0.11221549005710228
94, 0.11221549005710228
95, 0.11221549005710228
96, 0.11221549005710228
97, 0.11221549005710228
98, 0.11221549005710228
99, 0.11221549005710228
100, 0.11221549005710228
101, 0.11221549005710228
102, 0.11221549005710228
103, 0.11221549005710228
104, 0.11221549005710228
105, 0.11221549005710228
106, 0.11221549005710228
107, 0.11221549005710228
108, 0.11221549005710228
109, 0.11221549005710228
110, 0.11221549005710228
111, 0.11221549005710228
112, 0.11221549005710228
113, 0.11221549005710228
114, 0.11221549005710228
115, 0.11221549005710228
116, 0.11221549005710228
117, 0.11221549005710228
118, 0.11221549005710228
119, 0.11221549005710228
120, 0.11221549005710228
121, 0.11221549005710228
122, 0.11221549005710228
123, 0.11221549005710228
124, 0.11221549005710228
125, 0.11221549005710228
126, 0.11221549005710228
127, 0.11221549005710228
128, 0.11221549005710228
129, 0.11221549005710228
130, 0.11221549005710228
131, 0.11221549005710228
132, 0.11221549005710228
133, 0.11221549005710228
134, 0.11221549005710228
135, 0.11221549005710228
136, 0.11221549005710228
137, 0.11221549005710228
138, 0.11221549005710228
139, 0.11221549005710228
140, 0.11221549005710228
141, 0.11221549005710228
142, 0.11221549005710228
143, 0.11221549005710228
144, 0.11221549005710228
145, 0.11221549005710228
146, 0.11221549005710228
147, 0.11221549005710228
148, 0.11221549005710228
149, 0.11221549005710228
150, 0.11221549005710228
151, 0.11221549005710228
152, 0.11221549005710228
153, 0.11221549005710228
154, 0.11221549005710228
155, 0.11221549005710228
156, 0.11221549005710228
157, 0.11221549005710228
158, 0.11221549005710228
159, 0.11221549005710228
160, 0.11221549005710228
161, 0.11221549005710228
162, 0.11221549005710228
163, 0.11221549005710228
164, 0.11221549005710228
165, 0.11221549005710228
166, 0.11221549005710228
167, 0.11221549005710228
168, 0.11221549005710228
169, 0.11221549005710228
170, 0.11221549005710228
171, 0.11221549005710228
172, 0.11221549005710228
173, 0.11221549005710228
174, 0.11221549005710228
175, 0.11221549005710228
176, 0.11221549005710228
177, 0.11221549005710228
178, 0.11221549005710228
179, 0.11221549005710228
180, 0.11221549005710228
181, 0.11221549005710228
182, 0.11221549005710228
183, 0.11221549005710228
184, 0.11221549005710228
185, 0.11221549005710228
186, 0.11221549005710228
187, 0.11221549005710228
188, 0.11221549005710228
189, 0.11221549005710228
190, 0.11221549005710228
191, 0.11221549005710228
192, 0.11221549005710228
193, 0.11221549005710228
194, 0.11221549005710228
195, 0.11221549005710228
196, 0.11221549005710228
197, 0.11221549005710228
198, 0.11221549005710228
199, 0.11221549005710228
200, 0.11221549005710228


==> figures/data_shuffle_sample/k=200_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.10785692763708102
2, 0.15426775103719192
3, 0.17248910924828242
4, 0.1794767456054725
5, 0.18213702937343873
6, 0.18314727325886923
7, 0.1835305574163924
8, 0.1836759239160141
9, 0.18373104918760713
10, 0.18375195252139673
11, 0.18375987885205433
12, 0.18376288441420766
13, 0.18376402408144882
14, 0.18376445622692456
15, 0.18376462009022845
16, 0.18376468222481024
17, 0.18376470578533874
18, 0.18376471471914785
19, 0.183764718106718
20, 0.1837647193912352
21, 0.18376471987830542
22, 0.18376472006299535
23, 0.1837647201330271
24, 0.18376472015958212
25, 0.18376472016965134
26, 0.18376472017346948
27, 0.1837647201749173
28, 0.18376472017546622
29, 0.1837647201756744
30, 0.18376472017575335
31, 0.18376472017578332
32, 0.18376472017579462
33, 0.18376472017579895
34, 0.18376472017580056
35, 0.18376472017580117
36, 0.18376472017580137
37, 0.1837647201758015
38, 0.1837647201758015
39, 0.18376472017580153
40, 0.18376472017580153
41, 0.18376472017580153
42, 0.18376472017580153
43, 0.18376472017580153
44, 0.18376472017580153
45, 0.18376472017580153
46, 0.18376472017580153
47, 0.18376472017580153
48, 0.18376472017580153
49, 0.18376472017580153
50, 0.18376472017580153
51, 0.18376472017580153
52, 0.18376472017580153
53, 0.18376472017580153
54, 0.18376472017580153
55, 0.18376472017580153
56, 0.18376472017580153
57, 0.18376472017580153
58, 0.18376472017580153
59, 0.18376472017580153
60, 0.18376472017580153
61, 0.18376472017580153
62, 0.18376472017580153
63, 0.18376472017580153
64, 0.18376472017580153
65, 0.18376472017580153
66, 0.18376472017580153
67, 0.18376472017580153
68, 0.18376472017580153
69, 0.18376472017580153
70, 0.18376472017580153
71, 0.18376472017580153
72, 0.18376472017580153
73, 0.18376472017580153
74, 0.18376472017580153
75, 0.18376472017580153
76, 0.18376472017580153
77, 0.18376472017580153
78, 0.18376472017580153
79, 0.18376472017580153
80, 0.18376472017580153
81, 0.18376472017580153
82, 0.18376472017580153
83, 0.18376472017580153
84, 0.18376472017580153
85, 0.18376472017580153
86, 0.18376472017580153
87, 0.18376472017580153
88, 0.18376472017580153
89, 0.18376472017580153
90, 0.18376472017580153
91, 0.18376472017580153
92, 0.18376472017580153
93, 0.18376472017580153
94, 0.18376472017580153
95, 0.18376472017580153
96, 0.18376472017580153
97, 0.18376472017580153
98, 0.18376472017580153
99, 0.18376472017580153
100, 0.18376472017580153
101, 0.18376472017580153
102, 0.18376472017580153
103, 0.18376472017580153
104, 0.18376472017580153
105, 0.18376472017580153
106, 0.18376472017580153
107, 0.18376472017580153
108, 0.18376472017580153
109, 0.18376472017580153
110, 0.18376472017580153
111, 0.18376472017580153
112, 0.18376472017580153
113, 0.18376472017580153
114, 0.18376472017580153
115, 0.18376472017580153
116, 0.18376472017580153
117, 0.18376472017580153
118, 0.18376472017580153
119, 0.18376472017580153
120, 0.18376472017580153
121, 0.18376472017580153
122, 0.18376472017580153
123, 0.18376472017580153
124, 0.18376472017580153
125, 0.18376472017580153
126, 0.18376472017580153
127, 0.18376472017580153
128, 0.18376472017580153
129, 0.18376472017580153
130, 0.18376472017580153
131, 0.18376472017580153
132, 0.18376472017580153
133, 0.18376472017580153
134, 0.18376472017580153
135, 0.18376472017580153
136, 0.18376472017580153
137, 0.18376472017580153
138, 0.18376472017580153
139, 0.18376472017580153
140, 0.18376472017580153
141, 0.18376472017580153
142, 0.18376472017580153
143, 0.18376472017580153
144, 0.18376472017580153
145, 0.18376472017580153
146, 0.18376472017580153
147, 0.18376472017580153
148, 0.18376472017580153
149, 0.18376472017580153
150, 0.18376472017580153
151, 0.18376472017580153
152, 0.18376472017580153
153, 0.18376472017580153
154, 0.18376472017580153
155, 0.18376472017580153
156, 0.18376472017580153
157, 0.18376472017580153
158, 0.18376472017580153
159, 0.18376472017580153
160, 0.18376472017580153
161, 0.18376472017580153
162, 0.18376472017580153
163, 0.18376472017580153
164, 0.18376472017580153
165, 0.18376472017580153
166, 0.18376472017580153
167, 0.18376472017580153
168, 0.18376472017580153
169, 0.18376472017580153
170, 0.18376472017580153
171, 0.18376472017580153
172, 0.18376472017580153
173, 0.18376472017580153
174, 0.18376472017580153
175, 0.18376472017580153
176, 0.18376472017580153
177, 0.18376472017580153
178, 0.18376472017580153
179, 0.18376472017580153
180, 0.18376472017580153
181, 0.18376472017580153
182, 0.18376472017580153
183, 0.18376472017580153
184, 0.18376472017580153
185, 0.18376472017580153
186, 0.18376472017580153
187, 0.18376472017580153
188, 0.18376472017580153
189, 0.18376472017580153
190, 0.18376472017580153
191, 0.18376472017580153
192, 0.18376472017580153
193, 0.18376472017580153
194, 0.18376472017580153
195, 0.18376472017580153
196, 0.18376472017580153
197, 0.18376472017580153
198, 0.18376472017580153
199, 0.18376472017580153
200, 0.18376472017580153


==> figures/data_shuffle_sample/k=40_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.007372630636867406
2, 0.010676776933522814
3, 0.012630833970542689
4, 0.013786454382324084
5, 0.014469883018656267
6, 0.014874059594456684
7, 0.015113087776393072
8, 0.01525444795207042
9, 0.015338047714682715
10, 0.015387488232674038
11, 0.015416727129327203
12, 0.015434018879337682
13, 0.01544424514136021
14, 0.015450292906039323
15, 0.015453869526463613
16, 0.015455984723455921
17, 0.015457235641301685
18, 0.01545797542840546
19, 0.01545841293512164
20, 0.01545867167459645
21, 0.015458824691940756
22, 0.015458915185699681
23, 0.015458968703295621
24, 0.015459000353357564
25, 0.01545901907105972
26, 0.015459030140623331
27, 0.015459036687112722
28, 0.015459040558676663
29, 0.015459042848301904
30, 0.015459044202375821
31, 0.015459045003168952
32, 0.015459045476754356
33, 0.015459045756830603
34, 0.015459045922466417
35, 0.01545904602042268
36, 0.015459046078353567
37, 0.015459046112613629
38, 0.015459046132874873
39, 0.015459046144857281
40, 0.015459046151943623


==> figures/data_shuffle_sample/k=40_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.01238131007223792
2, 0.01733752951722103
3, 0.020268615072750844
4, 0.022002045690422935
5, 0.02302718864492121
6, 0.02363345350862183
7, 0.02399199578152642
8, 0.02420403604504244
9, 0.024329435688960885
10, 0.024403596465947867
11, 0.024447454810927614
12, 0.024473392435943334
13, 0.024488731828977123
14, 0.024497803475995797
15, 0.024503168406632227
16, 0.02450634120212069
17, 0.024508217578889338
18, 0.024509327259544997
19, 0.02450998351961927
20, 0.024510371628831486
21, 0.024510601154847943
22, 0.024510736895486333
23, 0.024510817171880243
24, 0.024510864646973156
25, 0.02451089272352639
26, 0.024510909327871807
27, 0.024510919147605892
28, 0.024510924954951805
29, 0.024510928389389668
30, 0.02451093042050054
31, 0.02451093162169024
32, 0.024510932332068344
33, 0.02451093275218271
34, 0.024510933000636434
35, 0.02451093314757083
36, 0.02451093323446716
37, 0.024510933285857253
38, 0.024510933316249123
39, 0.02451093333422273
40, 0.024510933344852243


==> figures/data_shuffle_sample/k=40_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.01991073922973021
2, 0.026519031823041023
3, 0.030427145897080773
4, 0.03273838672064357
5, 0.034105243993307936
6, 0.03491359714490876
7, 0.03539165350878154
8, 0.035674373860136235
9, 0.03584157338536083
10, 0.03594045442134347
11, 0.03599893221464981
12, 0.03603351571467076
13, 0.03605396823871582
14, 0.036066063768074044
15, 0.036073217008922624
16, 0.03607744740290724
17, 0.036079949238598766
18, 0.03608142881280632
19, 0.03608230382623868
20, 0.0360828213051883
21, 0.03608312733987691
22, 0.03608330832739476
23, 0.03608341536258664
24, 0.03608347866271053
25, 0.03608351609811484
26, 0.03608353823724206
27, 0.03608355133022084
28, 0.036083559073348724
29, 0.03608356365259921
30, 0.03608356636074704
31, 0.03608356796233331
32, 0.03608356890950411
33, 0.0360835694696566
34, 0.036083569800928236
35, 0.03608356999684076
36, 0.03608357011270254
37, 0.03608357018122266
38, 0.036083570221745145
39, 0.03608357024570996
40, 0.036083570259882645


==> figures/data_shuffle_sample/k=40_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.05442966298276522
2, 0.06434210187273144
3, 0.07020427298379106
4, 0.07367113421913525
5, 0.07572142012813181
6, 0.07693394985553305
7, 0.07765103440134222
8, 0.07807511492837427
9, 0.07832591421621114
10, 0.07847423577018511
11, 0.07856195246014461
12, 0.07861382771017605
13, 0.07864450649624363
14, 0.07866264979028097
15, 0.07867337965155384
16, 0.07867972524253077
17, 0.07868347799606805
18, 0.07868569735737937
19, 0.07868700987752791
20, 0.07868778609595235
21, 0.07868824514798527
22, 0.07868851662926205
23, 0.07868867718204986
24, 0.07868877213223568
25, 0.07868882828534216
26, 0.078688861494033
27, 0.07868888113350116
28, 0.07868889274819299
29, 0.07868889961706871
30, 0.07868890367929046
31, 0.07868890608166987
32, 0.07868890750242608
33, 0.07868890834265481
34, 0.07868890883956225
35, 0.07868890913343105
36, 0.07868890930722369
37, 0.0786889094100039
38, 0.07868890947078762
39, 0.07868890950673485
40, 0.07868890952799387


==> figures/data_shuffle_sample/k=50_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.007372630636867406
2, 0.010676776933522814
3, 0.012630833970542689
4, 0.013786454382324084
5, 0.014469883018656267
6, 0.014874059594456684
7, 0.015113087776393072
8, 0.01525444795207042
9, 0.015338047714682715
10, 0.015387488232674038
11, 0.015416727129327203
12, 0.015434018879337682
13, 0.01544424514136021
14, 0.015450292906039323
15, 0.015453869526463613
16, 0.015455984723455921
17, 0.015457235641301685
18, 0.01545797542840546
19, 0.01545841293512164
20, 0.01545867167459645
21, 0.015458824691940756
22, 0.015458915185699681
23, 0.015458968703295621
24, 0.015459000353357564
25, 0.01545901907105972
26, 0.015459030140623331
27, 0.015459036687112722
28, 0.015459040558676663
29, 0.015459042848301904
30, 0.015459044202375821
31, 0.015459045003168952
32, 0.015459045476754356
33, 0.015459045756830603
34, 0.015459045922466417
35, 0.01545904602042268
36, 0.015459046078353567
37, 0.015459046112613629
38, 0.015459046132874873
39, 0.015459046144857281
40, 0.015459046151943623
41, 0.015459046156134451
42, 0.015459046158612889
43, 0.015459046160078626
44, 0.015459046160945455
45, 0.015459046161458096
46, 0.015459046161761268
47, 0.015459046161940564
48, 0.015459046162046597
49, 0.015459046162109306
50, 0.01545904616214639


==> figures/data_shuffle_sample/k=50_a=15_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.01238131007223792
2, 0.01733752951722103
3, 0.020268615072750844
4, 0.022002045690422935
5, 0.02302718864492121
6, 0.02363345350862183
7, 0.02399199578152642
8, 0.02420403604504244
9, 0.024329435688960885
10, 0.024403596465947867
11, 0.024447454810927614
12, 0.024473392435943334
13, 0.024488731828977123
14, 0.024497803475995797
15, 0.024503168406632227
16, 0.02450634120212069
17, 0.024508217578889338
18, 0.024509327259544997
19, 0.02450998351961927
20, 0.024510371628831486
21, 0.024510601154847943
22, 0.024510736895486333
23, 0.024510817171880243
24, 0.024510864646973156
25, 0.02451089272352639
26, 0.024510909327871807
27, 0.024510919147605892
28, 0.024510924954951805
29, 0.024510928389389668
30, 0.02451093042050054
31, 0.02451093162169024
32, 0.024510932332068344
33, 0.02451093275218271
34, 0.024510933000636434
35, 0.02451093314757083
36, 0.02451093323446716
37, 0.024510933285857253
38, 0.024510933316249123
39, 0.02451093333422273
40, 0.024510933344852243
41, 0.02451093335113849
42, 0.024510933354856143
43, 0.024510933357054752
44, 0.024510933358354994
45, 0.024510933359123955
46, 0.024510933359578713
47, 0.024510933359847657
48, 0.024510933360006707
49, 0.024510933360100767
50, 0.024510933360156396


==> figures/data_shuffle_sample/k=50_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.01991073922973021
2, 0.026519031823041023
3, 0.030427145897080773
4, 0.03273838672064357
5, 0.034105243993307936
6, 0.03491359714490876
7, 0.03539165350878154
8, 0.035674373860136235
9, 0.03584157338536083
10, 0.03594045442134347
11, 0.03599893221464981
12, 0.03603351571467076
13, 0.03605396823871582
14, 0.036066063768074044
15, 0.036073217008922624
16, 0.03607744740290724
17, 0.036079949238598766
18, 0.03608142881280632
19, 0.03608230382623868
20, 0.0360828213051883
21, 0.03608312733987691
22, 0.03608330832739476
23, 0.03608341536258664
24, 0.03608347866271053
25, 0.03608351609811484
26, 0.03608353823724206
27, 0.03608355133022084
28, 0.036083559073348724
29, 0.03608356365259921
30, 0.03608356636074704
31, 0.03608356796233331
32, 0.03608356890950411
33, 0.0360835694696566
34, 0.036083569800928236
35, 0.03608356999684076
36, 0.03608357011270254
37, 0.03608357018122266
38, 0.036083570221745145
39, 0.03608357024570996
40, 0.036083570259882645
41, 0.0360835702682643
42, 0.03608357027322118
43, 0.03608357027615265
44, 0.03608357027788631
45, 0.03608357027891159
46, 0.03608357027951793
47, 0.03608357027987653
48, 0.036083570280088594
49, 0.036083570280214014
50, 0.03608357028028818


==> figures/data_shuffle_sample/k=50_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.10785692763708102
2, 0.15426775103719192
3, 0.17248910924828242
4, 0.1794767456054725
5, 0.18213702937343873
6, 0.18314727325886923
7, 0.1835305574163924
8, 0.1836759239160141
9, 0.18373104918760713
10, 0.18375195252139673
11, 0.18375987885205433
12, 0.18376288441420766
13, 0.18376402408144882
14, 0.18376445622692456
15, 0.18376462009022845
16, 0.18376468222481024
17, 0.18376470578533874
18, 0.18376471471914785
19, 0.183764718106718
20, 0.1837647193912352
21, 0.18376471987830542
22, 0.18376472006299535
23, 0.1837647201330271
24, 0.18376472015958212
25, 0.18376472016965134
26, 0.18376472017346948
27, 0.1837647201749173
28, 0.18376472017546622
29, 0.1837647201756744
30, 0.18376472017575335
31, 0.18376472017578332
32, 0.18376472017579462
33, 0.18376472017579895
34, 0.18376472017580056
35, 0.18376472017580117
36, 0.18376472017580137
37, 0.1837647201758015
38, 0.1837647201758015
39, 0.18376472017580153
40, 0.18376472017580153
41, 0.18376472017580153
42, 0.18376472017580153
43, 0.18376472017580153
44, 0.18376472017580153
45, 0.18376472017580153
46, 0.18376472017580153
47, 0.18376472017580153
48, 0.18376472017580153
49, 0.18376472017580153
50, 0.18376472017580153


==> figures/data_shuffle_sample/k=80_a=10_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0017096095130172333
2, 0.0035587653196696833
3, 0.00465234762266667
4, 0.005299087204656348
5, 0.0056815660411974125
6, 0.005907762279182025
7, 0.006041533701781765
8, 0.006120645510465228
9, 0.006167431872989725
10, 0.006195101114215543
11, 0.006211464577171479
12, 0.006221141854467411
13, 0.006226864952085229
14, 0.006230249565891514
15, 0.006232251211046409
16, 0.0062334349748538725
17, 0.006234135047365941
18, 0.0062345490670538736
19, 0.006234793916407395
20, 0.006234938719197374
21, 0.00623502435490637
22, 0.006235074999473759
23, 0.00623510495043973
24, 0.006235122663304284
25, 0.006235133138611525
26, 0.006235139333660411
27, 0.006235142997384041
28, 0.006235145164093472
29, 0.006235146445475541
30, 0.0062351472032790446
31, 0.0062351476514405785
32, 0.006235147916481264
33, 0.006235148073225115
34, 0.006235148165922714
35, 0.00623514822074365
36, 0.006235148253164501
37, 0.006235148272338046
38, 0.0062351482836771905
39, 0.006235148290383111
40, 0.006235148294348961
41, 0.006235148296694347
42, 0.0062351482980813975
43, 0.006235148298901691
44, 0.00623514829938681
45, 0.006235148299673707
46, 0.006235148299843377
47, 0.00623514829994372
48, 0.006235148300003062
49, 0.006235148300038155
50, 0.006235148300058911
51, 0.006235148300071184
52, 0.006235148300078442
53, 0.006235148300082736
54, 0.0062351483000852755
55, 0.006235148300086776
56, 0.006235148300087664
57, 0.00623514830008819
58, 0.0062351483000885
59, 0.006235148300088684
60, 0.006235148300088792
61, 0.006235148300088856
62, 0.006235148300088894
63, 0.006235148300088917
64, 0.0062351483000889305
65, 0.0062351483000889375
66, 0.006235148300088943
67, 0.006235148300088944
68, 0.006235148300088946
69, 0.006235148300088948
70, 0.006235148300088948
71, 0.00623514830008895
72, 0.00623514830008895
73, 0.00623514830008895
74, 0.00623514830008895
75, 0.00623514830008895
76, 0.00623514830008895
77, 0.00623514830008895
78, 0.00623514830008895
79, 0.00623514830008895
80, 0.00623514830008895


==> figures/data_shuffle_sample/k=80_a=20_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.0034239390467560157
2, 0.007122250660060916
3, 0.00930941526605489
4, 0.010602894430034246
5, 0.011367852103116374
6, 0.0118202445790856
7, 0.012087787424285078
8, 0.012246011041652006
9, 0.012339583766700999
10, 0.012394922249152635
11, 0.012427649175064507
12, 0.012447003729656372
13, 0.012458449924892007
14, 0.012465219152504578
15, 0.012469222442814367
16, 0.012471589970429294
17, 0.012472990115453431
18, 0.012473818154829296
19, 0.01247430785353634
20, 0.012474597459116298
21, 0.01247476873053429
22, 0.012474870019669067
23, 0.01247492992160101
24, 0.012474965347330117
25, 0.0124749862979446
26, 0.01247499868804237
27, 0.01247500601548963
28, 0.012475010348908494
29, 0.01247501291167263
30, 0.012475014427279638
31, 0.012475015323602706
32, 0.012475015853684077
33, 0.012475016167171778
34, 0.012475016352566978
35, 0.01247501646220885
36, 0.012475016527050551
37, 0.01247501656539764
38, 0.01247501658807593
39, 0.012475016601487771
40, 0.012475016609419472
41, 0.012475016614110244
42, 0.012475016616884344
43, 0.012475016618524931
44, 0.012475016619495169
45, 0.012475016620068963
46, 0.012475016620408303
47, 0.01247501662060899
48, 0.012475016620727673
49, 0.01247501662079786
50, 0.012475016620839371
51, 0.012475016620863918
52, 0.012475016620878434
53, 0.01247501662088702
54, 0.0124750166208921
55, 0.012475016620895101
56, 0.012475016620896878
57, 0.012475016620897929
58, 0.01247501662089855
59, 0.012475016620898918
60, 0.012475016620899133
61, 0.012475016620899261
62, 0.012475016620899337
63, 0.012475016620899382
64, 0.01247501662089941
65, 0.012475016620899424
66, 0.012475016620899435
67, 0.012475016620899438
68, 0.012475016620899441
69, 0.012475016620899445
70, 0.012475016620899445
71, 0.012475016620899448
72, 0.012475016620899448
73, 0.012475016620899448
74, 0.012475016620899448
75, 0.012475016620899448
76, 0.012475016620899448
77, 0.012475016620899448
78, 0.012475016620899448
79, 0.012475016620899448
80, 0.012475016620899448


==> figures/data_shuffle_sample/k=80_a=30_l=1_e=0.02_g=4_s=2_n=50_b=2.csv <==
k,eps
0, 0
1, 0.005147484792026075
2, 0.010694952211983424
3, 0.013975699120974384
4, 0.01591591786694342
5, 0.017063354376566614
6, 0.01774194309052045
7, 0.018143257358319665
8, 0.018380592784370056
9, 0.01852095187194355
10, 0.018603959595621007
11, 0.01865304998448881
12, 0.01868208181637661
13, 0.01869925110923006
14, 0.018709404950648916
15, 0.018715409886113605
16, 0.01871896117753599
17, 0.018721061395072194
18, 0.018722303454136
19, 0.01872303800219656
20, 0.0187234724105665
21, 0.018723729317693488
22, 0.018723881251395652
23, 0.018723971104293562
24, 0.018724024242887227
25, 0.018724055668808953
26, 0.018724074253955607
27, 0.018724085245126497
28, 0.018724091745254794
29, 0.018724095589400993
30, 0.01872409786281151
31, 0.018724099207296112
32, 0.018724100002418167
33, 0.018724100472649722
34, 0.018724100750742514
35, 0.018724100915205325
36, 0.01872410101246788
37, 0.018724101069988508
38, 0.018724101104005946
39, 0.018724101124123704
40, 0.018724101136021257
41, 0.018724101143057413
42, 0.018724101147218564
43, 0.01872410114967945
44, 0.018724101151134806
45, 0.0187241011519955
46, 0.018724101152504505
47, 0.018724101152805532
48, 0.01872410115298356
49, 0.01872410115308884
50, 0.018724101153151106
51, 0.018724101153187928
52, 0.018724101153209705
53, 0.018724101153222584
54, 0.0187241011532302
55, 0.018724101153234703
56, 0.018724101153237367
57, 0.018724101153238942
58, 0.018724101153239872
59, 0.018724101153240424
60, 0.01872410115324075
61, 0.018724101153240944
62, 0.01872410115324106
63, 0.018724101153241125
64, 0.018724101153241166
65, 0.01872410115324119
66, 0.018724101153241204
67, 0.01872410115324121
68, 0.018724101153241215
69, 0.018724101153241218
70, 0.01872410115324122
71, 0.01872410115324122
72, 0.01872410115324122
73, 0.01872410115324122
74, 0.01872410115324122
75, 0.01872410115324122
76, 0.01872410115324122
77, 0.01872410115324122
78, 0.01872410115324122
79, 0.01872410115324122
80, 0.01872410115324122

